GaitSADA: Self-Aligned Domain Adaptation for mmWave Gait Recognition

mmWave radar-based gait recognition is a novel user identification method that captures human gait biometrics from mmWave radar return signals. This technology offers privacy protection and is resilient to weather and lighting conditions. However, its generalization performance is yet unknown and limits its practical deployment. To address this problem, in this paper, a non-synthetic dataset is collected and analyzed to reveal the presence of spatial and temporal domain shifts in mmWave gait biometric data, which significantly impacts identification accuracy. To mitigate this issue, a novel self-aligned domain adaptation method called GaitSADA is proposed. GaitSADA improves system generalization performance by using a two-stage semi-supervised model training approach. The first stage employs semi-supervised contrastive learning to learn a compact gait representation from both source and target domain data, aligning source-target domain distributions implicitly. The second stage uses semi-supervised consistency training with centroid alignment to further close source-target domain gap by pseudo-labelling the target-domain samples, clustering together the samples belonging to the same class but from different domains, and pushing the class centroid close to the weight vector of each class. Experiments show that GaitSADA outperforms representative domain adaptation methods with an improvement ranging from 15.41\% to 26.32\% on average accuracy in low data regimes. Code and dataset will be available at https://exitudio.github.io/GaitSADA

==> old/main_old.txt <==
%%
%% This is file `sample-acmsmall.tex',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% samples.dtx  (with options: `acmsmall')
%% 
%% IMPORTANT NOTICE:
%% 
%% For the copyright see the source file.
%% 
%% Any modified versions of this file must be renamed
%% with new filenames distinct from sample-acmsmall.tex.
%% 
%% For distribution of the original source see the terms
%% for copying and modification in the file samples.dtx.
%% 
%% This generated file may be distributed as long as the
%% original source files, as listed above, are part of the
%% same distribution. (The sources need not necessarily be
%% in the same archive or directory.)
%%
%%
%% Commands for TeXCount
%TC:macro \cite [option:text,text]
%TC:macro \citep [option:text,text]
%TC:macro \citet [option:text,text]
%TC:envir table 0 1
%TC:envir table* 0 1
%TC:envir tabular [ignore] word
%TC:envir displaymath 0 word
%TC:envir math 0 word
%TC:envir comment 0 0
%%
%%
%% The first command in your LaTeX source must be the \documentclass
%% command.
%%
%% For submission and review of your manuscript please change the
%% command to \documentclass[manuscript, screen, review]{acmart}.
%%
%% When submitting camera ready or to TAPS, please change the command
%% to \documentclass[sigconf]{acmart} or whichever template is required
%% for your publication.
%%
%%
\documentclass[acmsmall]{acmart}
\usepackage{dsfont}
\usepackage{graphicx}
\usepackage{subcaption}
\usepackage{multirow}
\usepackage{adjustbox}
\usepackage{placeins}
\usepackage{float}
 

%%
%% \BibTeX command to typeset BibTeX logo in the docs
\AtBeginDocument{%
  \providecommand\BibTeX{{%
    Bib\TeX}}}

%% Rights management information.  This information is sent to you
%% when you complete the rights form.  These commands have SAMPLE
%% values in them; it is your responsibility as an author to replace
%% the commands and values with those provided to you when you
%% complete the rights form.
\setcopyright{acmcopyright}
\copyrightyear{2018}
\acmYear{2018}
\acmDOI{XXXXXXX.XXXXXXX}


%%
%% These commands are for a JOURNAL article.
\acmJournal{JACM}
\acmVolume{37}
\acmNumber{4}
\acmArticle{111}
\acmMonth{8}

%%
%% Submission ID.
%% Use this when submitting an article to a sponsored event. You'll
%% receive a unique submission ID from the organizers
%% of the event, and this ID should be used as the parameter to this command.
%%\acmSubmissionID{123-A56-BU3}

%%
%% For managing citations, it is recommended to use bibliography
%% files in BibTeX format.
%%
%% You can then either use BibTeX with the ACM-Reference-Format style,
%% or BibLaTeX with the acmnumeric or acmauthoryear sytles, that include
%% support for advanced citation of software artefact from the
%% biblatex-software package, also separately available on CTAN.
%%
%% Look at the sample-*-biblatex.tex files for templates showcasing
%% the biblatex styles.
%%

%%
%% The majority of ACM publications use numbered citations and
%% references.  The command \citestyle{authoryear} switches to the
%% "author year" style.
%%
%% If you are preparing content for an event
%% sponsored by ACM SIGGRAPH, you must use the "author year" style of
%% citations and references.
%% Uncommenting
%% the next command will enable that style.
%%\citestyle{acmauthoryear}


%%
%% end of the preamble, start of the body of the document source.
\begin{document}

%%
%% The "title" command has an optional parameter,
%% allowing the author to define a "short title" to be used in page headers.
\title{GaitSADA: Self-Aligned Domain Adaptation for mmWave Gait Recognition}

%%
%% The "author" command and its associated commands are used to define
%% the authors and their affiliations.
%% Of note is the shared affiliation of the first two authors, and the
%% "authornote" and "authornotemark" commands
s

%%
%% By default, the full list of authors will be used in the page
%% headers. Often, this list is too long, and will overlap
%% other information printed in the page headers. This command allows
%% the author to define a more concise list
%% of authors' names for this purpose.
\renewcommand{\shortauthors}{Pinyoanuntapong et al.}
\author{Ekkasit Pinyoanuntapong}
% \authornote{First Author.}
\email{epinyoan@uncc.edu}
\orcid{0000-0001-7314-3836}

\author{Ayman Ali}
\email{aali26@uncc.edu}

\author{Kalvik Jakkala}
\email{kjakkala@uncc.edu}

\author{Pu Wang}
\email{pu.wang@uncc.edu}

\author{Minwoo Lee}
\email{minwoo.lee@uncc.edu}

\affiliation{%
  \institution{University of North Carolina at Charlotte}
  \streetaddress{9201}
  \city{Charlotte}
  \state{North Carolina}
  \country{USA}
  \postcode{28223}
}


\author{Qucheng Peng}
\email{qucheng.peng@knights.ucf.edu}
\author{Chen Chen}
\email{chen.chen@crcv.ucf.edu}

\affiliation{%
  \institution{University of Central Florida}
  \streetaddress{4000}
  \city{Orlando}
  \state{Florida}
  \country{USA}
  \postcode{32816 }
}

\author{Zhi Sun}
\email{zhisun@tsinghua.edu.cn}

\affiliation{%
  \institution{Tsinghua University}
  \state{Beijing}
  \country{China }
  \postcode{100084 }
}

%%
%% The abstract is a short summary of the work to be presented in the
%% article.
\begin{abstract}
mmWave radar-based gait recognition is a novel user identification method that captures human gait biometrics from mmWave radar return signals. This technology offers privacy protection and is resilient to weather and lighting conditions. However, its generalization performance is yet unknown and limits its practical deployment. To address this problem, in this paper, a non-synthetic dataset is collected and analyzed to reveal the presence of spatial and temporal domain shifts in mmWave gait biometric data, which significantly impacts identification accuracy. To address this issue, a novel self-aligned domain adaptation method called GaitSADA is proposed. GaitSADA improves system generalization performance by using a two-stage semi-supervised model training approach. The first stage employs semi-supervised contrastive learning to learn a compact gait representation from both source and target domain data, aligning source-target domain distributions implicitly. The second stage uses semi-supervised consistency training with centroid alignment to further close source-target domain gap by pseudo-labelling the target-domain samples, clustering together the samples belonging to the same class but from different domains, and pushing the class centroid close to the weight vector of each class. Experiments show that GaitSADA outperforms representative domain adaptation methods by an average of 15.41\% in low data regimes.

%  Pretraining via semi-supervised contrastive learning
% to learn a compact gait representation from both source and domain data, which also implicitly mitigates
% the source-domain distribution shift. (b) Stage 2. fine-tuning via semi-supervised consistency training with
% centroid alignment. The fine-tuning stage aims to further improve model generalization performance in
% target domains by minimizing intra-class distance and maximizing inter-class distance of the target domain
% samples assigned with pseudo labels, while explicitly minimizing the source-target domain gaps with centroid
% alignment. The encoders are sharing the weights

% mmWave Radar-based gait recognition is an emerging user identification approach that
% exploits mmWave radar return signals to capture human gait biometrics, which can be used to predict a user’s identity. Despite its unique advantages (such as privacy-preserving and resilience to weather/lighting conditions), the generalization performance of this technology is still unknown and greatly hinders its practical deployment. To address this challenge, we collect and investigate a non-synthetic dataset, which revealed the existence of distinct spatial and temporal domain shifts in mmWave gait biometric data. We show that spatio-temporal domain shifts can significantly degrade identification accuracy. To address this issue, we propose a novel self-aligned domain adaptation method for mmWave gait recognition (GaitSADA), which greatly improves system generalization performance by exploiting the two-stage semi-supervised model training on 
% both labelled data in source domain and unlabelled data in target domains. In particular, the two-stage model training paradigm consists of the pretraining stage via semi-supervised contrastive learning and the fine-tuning stage via semi-supervised consistency training with centroid alignment. With extensive experiments, we demonstrate that GaitSADA outperforms the representative domain adaptation methods by 15.41\% on average for low data regime cases.
\end{abstract}

%%
%% The code below is generated by the tool at http://dl.acm.org/ccs.cfm.
%% Please copy and paste the code instead of the example below.
%%
\begin{CCSXML}
<ccs2012>
 <concept>
  <concept_id>10010520.10010553.10010562</concept_id>
  <concept_desc>Computer systems organization~Embedded systems~Sensors and actuators</concept_desc>
  <concept_significance>500</concept_significance>
 </concept>
 % <concept>
 %  <concept_id>10010520.10010575.10010755</concept_id>
 %  <concept_desc>Computer systems organization~Redundancy</concept_desc>
 %  <concept_significance>300</concept_significance>
 % </concept>
 % <concept>
 %  <concept_id>10010520.10010553.10010554</concept_id>
 %  <concept_desc>Computer systems organization~Robotics</concept_desc>
 %  <concept_significance>100</concept_significance>
 % </concept>
 <concept>
  <concept_id>10003033.10003083.10003095</concept_id>
  <concept_desc>Computing methodologies~Artificial intelligence</concept_desc>
  <concept_significance>100</concept_significance>
 </concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[500]{Computer systems organization~Embedded systems~Sensors and actuators}
% \ccsdesc[300]{Computer systems organization~Redundancy}
% \ccsdesc{Computer systems organization~Robotics}
\ccsdesc[500]{Computing methodologies~Artificial intelligence}

%%
%% Keywords. The author(s) should pick words that accurately describe
%% the work being presented. Separate the keywords with commas.
\keywords{Gait Recognition, mmWave, Domain Adaptation}

\received{20 February 2007}
\received[revised]{12 March 2009}
\received[accepted]{5 June 2009}

%%
%% This command processes the author and affiliation and title
%% information and builds the first part of the formatted document.
\maketitle





\section{Introduction}
User identification is an essential component for many Internet of Things (IoT) applications, e.g. personalized environmental control, security management, and access control for automatic doors. Short-distance biometrics such as fingerprints, face, iris, palm, and finger vein patterns typically demand active user participation within a certain proximity. In contrast, gait, i.e., human walking style, can be exploited for user identification from a distance without the subject's participation or interference. Moreover, it is shown in existing study \cite{spoof} that human gait is very hard to spoof or mimic because our own gait works against us when we try to imitate someone elses gait. 

The majority of gait recognition techniques are vision-based, which directly perform identification tasks on video data. Appearance-based and model-based approaches are two general approaches for vision-based gait recognition. Appearance-based approaches \cite{GaitPart}\cite{GaitSet}\cite{GaitGL} utilize silhouettes from a video sequence obtained from background subtraction. Although background subtraction is accurate in a lab context, it is difficult to use in a cluttered and dynamic real-world environment. Model-based approaches \cite{GaitMixer}\cite{GaitGraph} try to tackle this issue by employing the existing pose estimators to improve robustness to environmental variation. However, all vision-based approaches require access to RGB visual images which are prone to performance loss from variations of ambient light settings and the social restriction from privacy concerns.

Radar-based gait recognition is an emerging user identification solution that exploits radar return signals to capture human gait biometric \cite{WiWho,WiFiU,NeuralWave,janakaraj2019star,Radar-ID,MU-ID,Gait-based_mmWave}. Unlike camera surveillance systems, radar-based gait recognition systems have several unique advantages. First, they are privacy-preserving as they do not rely on images of human subjects. Next, they can operate in adverse weather and lighting conditions such as heavy fog, smoke, rain, and zero-light conditions. Finally, they can see through some opaque objects depending on its material and the frequency of the radar \cite{wall1,wall2}. Radar-based methods operate by emitting modulated electromagnetic signals, which are scattered and returned back by the subjects in the signal propagation path.  The radar return signals capture the micro-Doppler (mD) signature, which can be represented as radar spectrogram. mD signature or radar spectrogram  documents the time-dependent Doppler frequency shifts, which are caused by the small-scale vibrations or rotations of human body parts during walking.  Each person has his/her unique walking style, i.e., gait, which leads to the unique mD signature that can be exploited for gait recognition. 

Existing radar-based gait recognition systems generally operate either in sub-6GHz WiFi bands \cite{WiWho,WiFiU,NeuralWave} or the emerging mmWave bands (30 to 300 GHz) \cite{janakaraj2019star,Radar-ID,MU-ID,Gait-based_mmWave}. Compared with sub-6GHz radar systems, mmWave radar can promise much fine-grained motion capture with significantly enhanced velocity and location resolutions. This feature is enabled by orderly shorter wavelength and wider bandwidth of mmWave radar signals, compared with the sub-6GHz counterparts. Besides promising motion capture capacities, mmWave radar system only needs a single radar device that integrates both radar transmitter and receiver, while sub-6GHz radar system is generally implemented by a pair of WiFi devices to act as distributed radar transmitter and receiver, which have to run modified WiFi firmware to extract mD signatures from CSI signals. 

The superior gait recognition performance of mmWave radar systems has been demonstrated in our previous research \cite{janakaraj2019star} and other related work \cite{Radar-ID,MU-ID,Gait-based_mmWave}. However, the spatial and temporal generalization performance of this technology is still unknown. We found that deep neural networks (DNNs) trained on radar-based gait data suffer from substantial performance degradation with the progression of time and in new locations. Existing radar-based gait recognition systems proposed in the literature, test their performance on a dataset collected alongside the training data and fail to uncover the temporal degradation. Furthermore, they seldom address the spatial generalization issues from introducing new environments. The root cause of this generalization issue is domain shift \cite{moreno2012unifying}. Simply put, it occurs when the testing data distribution differs from that of the training data, i.e., the i.i.d. assumption is violated. Domain shift problem can be further exacerbated by the harmful environment reflections induced by mmWave signals.  These environment reflections include static ones, which directly bounce from stationary obstructions e.g. walls, desks, and chairs, and dynamic ones,  which indirectly bounce from other stationary obstructions and then bounce from human bodies. The harmful environment reflections carry delayed and distorted mD signature information, which cannot be completely removed. This leads to environment-induced temporal domain shift (TDS) and spatial domain shift (SDS). Moreover, human gait, although unique to each individual, could contain many variations, potentially as a consequence of a subject's mood and clothing changes, further aggravate TDS and SDS.

% The key challenge of employing mmWave for gait recognition tasks is that the direct micro-Doppler signatures reflections from human bodies can be interfered with the environment reflection from surrounding obstructions due to the short wavelengths of mmWave signal. These environment reflections include static ones, which directly bounce from stationary obstructions e.g. walls, desks, and chairs, and dynamic ones,  which indirectly bounce from other stationary obstructions and then bounce from human bodies. The harmful environment reflections carry delayed and distorted micro-Doppler information, which is difficult to be completely removed with sophisticated radar signal processing methods.

% across multiple environments and dates

In this paper, we tackle the challenge of spatial-temporal domain drift problem in mmWave radar-based gait recognition. To address this issue, we propose a novel domain adaptation method, GaitSADA. GaitSADA is based on simple distribution alignment components and consists of a two-stage approach: pretraining and fine-tuning. In the pretraining stage, the model learns salient gait representations and noise invariance from both source and target domains using semi-supervised contrastive learning. In the fine-tuning stage, the model generalizes the learned gait representation to the target domain by leveraging pseudo-labels, semi-supervised consistency training, and centroid alignment. Experiments demonstrate that GaitSADA outperforms classic adversarial domain adaptation methods and achieves significant accuracy improvements in low data regimes and challenging domain drift conditions.  Our contributions can be summarized as follows:

% In this paper, we study domain drift problem in multiple environments from different dates and propose a novel domain adaptation method, self-align domain adaptation for mmWave gait recognition (GaitSADA), specifically designed for mmWave radar-based gait recognition. Our method relies on  simple distribution alignment components without requiring the intricate discriminating structures that require more data to train. In particular, our method consists of pretraining stage and fine-tuning stage. In the pretraining stage, the model learns a salient gait representation and noise invariant from both the source and target domains. During fine-tuning stage, the knowledge learnt from pretraining stage is generalized to unlabeled target domain via pseudo-labels along with centroid alignment to align the features of the the same class to be compact. With extensive experiments, our method clearly demonstrates substantial accuracy improvements in the low data regime even in the difficult domain drift conditions under which classic adversarial domain adaptation methods struggle to adapt. Our contributions can be summarized as follows:
\begin{itemize}
 \item We curate a non-synthetic dataset consisting of mmWave radar-based gait biometric data. This dataset, for the first time, allows one to study and improve the spatio-temporal generalization performance of a radar-based biometric identification system.
 \item We perform extensive research on the SDS and TDS from four different location environments on different days, experimenting with five state-of-the-art (SOTA) domain adaptation methods to mitigate these drifts and show the issue of accuracy drop in low data regimes of SOTA domain adaptation methods.
 \item We propose a novel domain adaptation method for mmWave gait recognition system, self-aligned domain adaptation for mmWave gait recognition (GaitSADA), by jointly exploiting semi-supervised contrastive learning, semi-supervised consistency training, centroid alignment and deliberately designed radar spectrogram augmentations. GaitSADA outperforms existing SOTA methods in 1-day, 2-day, and 3-day data by 15.41\%, 5.83\%, and 2.63\% respectively on average of domain drift cases.
\end{itemize}

\section{Related Work}
Unsupervised domain adaptation (UDA), semi-supervised learning,  and self-supervised learning are common strategies to reduce the dependency on expensive manually annotated data. UDA aims to mitigate the domain gap by transferring knowledge learned from label data in source domain and transfer to unlabeled data in target domain, while semi-supervised learning employs a few manually annotated samples and generalizes to large unlabeled samples without domain shift assumption. Self-supervised utilizes the unlabeled data to pre-train the model to learn the general semantics of the data.

\subsection{Unsupervised Domain Adaptation (UDA)}
Supervised Learning's primary objective is to learn an input-output mapping by minimizing the loss function $\mathop{{}\mathbb{E}}(x,y)\sim P_{XY}(f(x), y)$ based on the training data distribution $P_{XY}$ and evaluate on $\hat{P}_{XY}$. This setting requires an independent and identically distributed (i.i.d.) assumption between $P_{XY}$ and $\hat{P}_{XY}$. However, the mmWave signal reflection is very sensitive to environments. The data distribution can be widely different from place to place depending on the surrounding environment. As shown in table \ref{tab:supervised_learning}, the distribution drifts occur both temporally and spatially which violates their i.i.d. assumption. The naive way to solve the problem is to train the model on source and target data, drawn from $P_{XY}$ and $\hat{P}_{XY}$, jointly using supervised learning with label data in both domains. However, the privacy concern of biometric identification data provides another layer of complication to the identification data collecting process and causes the annotated data to be more expensive and time-consuming. As a result, it may not be easy to collect data with the subjects' identities (label data) in the target environment.

Unsupervised domain adaptation can tackle the domain drift and the lack of labeled data problem by minimizing the discrepancy between source and target distributions without using expensive labeled data from the target domain. The simple methods learn the domain invariant of source and target domain by minimizing the distribution shift. DeepCORAL \cite{DeepCORAL} directly matches the mean and covariance of the source and target distributions with a linear transformation. Many UDA techniques, inspired by Generative Adversarial Networks (GAN), apply an adversarial loss to confuse the domain discriminator network that tries to recognize the domain difference. \cite{ADDA} separates into two networks for source and target and forces the output representation to be in the same distribution. Domain-adversarial neural network (DANN) trains domain discriminator along with the feature extractor that confuses the domain discriminator by integrating a gradient reversal layer (GRL) \cite{GRL}. Although the overall distribution is aligned, the class-wise discrepancy can still cause performance drop in the classification tasks. Conditional Adversarial Domain Adaptation (CDAN) \cite{CDAN} takes this into account by implementing multilinear conditioning of the feature representation and the class-wise output prediction. The other line of research in adversarial domain adaptation also incorporates pixel level in addition to feature level domain adaptation \cite{PixelDA}\cite{CyCADA}. \cite{centroid_alignment} aligns the centroid of the true source label and the target pseudo-label by minimizing their squared Euclidean distance.

\subsection{Semi-supervised Learning}
Semi-supervised methods decrease the dependency on labeled data by combining normally smaller sets of labeled data with the vast amounts of unlabeled data that are available in many use cases. Since the classification loss is unknown for unlabeled data, the self-ensembling network trains itself via the pseudo label instead. The networks encourage consistent prediction despite the perturbation on data and networks. Virtual Adversarial Training (VAT) \cite{VAT} adds only a small perturbation to the input data in the direction that produces maximum difference from the original input to promote local distributional smoothness. Mean Teacher \cite{MeanTeacher} $\pi$-model and Temporal Ensembling Model \cite{TemporalEnsembling}, and  Mutual Mean-Teacher \cite{MutualMeanTeacher} apply different augmentation and dropout for student and teacher networks. Also, a teacher network uses an exponential moving average (EMA) weights of the student model from the previous training epochs to train the noise invariant prediction to the slightly different network and data from a current student data. Noisy Student \cite{NoisyStudent} takes a similar approach by pretraining the network with label data and using it as a teacher model to train the student model without the EMA weights. The trained student network is directly used as a teacher network to train an equal-or-larger student model and the iterative training process repeats. Recently, much research has shown that using only data augmentation with multiple identical networks works well without EMA weights or iterative training. UDA \cite{UDA}, FixMatch \cite{FixMatch}, MixMatch \cite{MixMatch}, and RemixMatch \cite{ReMixMatch} utilize consistency training without the actual labeled data. Only high confidence pseudo labels, which represent the similarity of unseen data to the previously trained ones, are selected for training. 
% The stop gradient needs to be imposed on the pseudo-label prediction to avoid model collapse.


Despite the different strategies of unsupervised domain adaptation (UDA) and semi-supervised learning, they share similar objectives and solutions. Specifically, if the target support covers source support, semi-supervised learning can be considered a special case of UDA problems.  \cite{SemisupervisedStrongUnsupervised} shows that the state-of-the-art semi-supervised learning methods outperform the existing UDA methods on the challenging UDA task. 

\subsection{Self-supervised Contrastive Learning}
\label{subsection:self-supservised_learning}
Similar to semi-supervised learning, self-supervised Learning utilizes large unlabeled data to improve performance from label data trained in a supervised learning fashion. However, self-supervised learning normally pre-trains unlabeled data to learn general data semantics before transferring pre-trained weights to further learn label data in a supervised learning fashion in the next stage. Many research \cite{SimCRL}, \cite{BYOL}, \cite{infoNCE}, \cite{MoCo} enforce contrastive loss to learn the structure of the data without labels by imposing different augmentation to the same data and learning the similarity between the features of same data (positive samples). The challenge is that such similarity loss functions can trigger a dimensional collapse in which the model outputs the exact same embedding for all input. While MoCo \cite{MoCo} and BYOL \cite{BYOL} incorporate momentum encoder and stop gradient to prevent the collapse, SimCRL \cite{SimCRL} and CPC \cite{infoNCE} employ negative samples to discriminate the features of different data. SimCLR \cite{SimCRL} proposed NT-Xent (the normalized temperature-scaled cross-entropy loss) which simply maximizes the similarity between the feature of the same data (positive samples) and minimizes the different ones (negative samples), 

\begin{equation}
\label{eq:contrastive}
    L_{NT-Xent} = -\frac{1}{B}\sum_{i=1}^{B}log\frac{e^{(sim(f_i, \hat{f_i})/\tau)}}{\sum_{j=1}^{K} \mathds{1}_{[i\neq j]} e^{(sim(f_j, \hat{f_j})/\tau)}},
\end{equation}
where $\mathds{1}_{[i\neq j]} \in \{0,1\}$ denotes an indicator function to retain only negative samples, $i\neq j$, $\tau$ is a temperature parameter, and $sim(f_i, \hat{f_i}) = \frac{ f_i^T \hat{f_i}}{ \left \| f_i \right \| \left \| \hat{f_i} \right \|}$ represents cosine similarity. We modify this self-supervised learning method to pre-train target data in order to learn representations of unlabeled data as described in Section~\ref{subsection:AM_self_alingment}.



% Our mmWave radar gait recognition system, namley STAR, along with other 

% the superior gait recognition performance of mmWave radar systems
% The key challenge of employing mmWave for gait recognition tasks is that the direct micro-Doppler signatures reflections from human bodies can be interfered with the environment reflection from surrounding obstructions due to the short wavelengths of mmWave signal. These environment reflections include static ones, which directly bounce from stationary obstructions e.g. walls, desks, and chairs, and dynamic ones,  which indirectly bounce from other stationary obstructions and then bounce from human bodies. The harmful environment reflections carry delayed and distorted micro-Doppler information, which is difficult to be completely removed with sophisticated radar signal processing methods. his leads to environment-induced TDS and SDS. To add on, human gait, although unique to each individual, could contain minute variations, potentially as a consequence of a subject's mood, clothing, footwear, or some other similar aspect, which combined with the environment-induced shifts, further aggravates TDS


% Unlike cameras, radars collect data actively by broadcasting signals into the environments. Unique movement patterns (e.g., gait) can induce different micro-Doppler frequency shifts in radar return signals, which can be represented as a spectrogram. Thus, a radar spectrogram can serve as the biometric print for user identification \cite{wifigait1,pokkunuru2018neuralwave, jakkala2019deep, janakaraj2019star, pegoraro2020multi, huang2020multi, lang2019person, abdulatif2018study, qiao2020human, lang2019joint}. Apart from biometric traits, radar spectrogram data could also contain spatio-temporally varying noises from signal reflections and interference, which cannot be completely removed. This leads to environment-induced TDS and SDS. To add on, human gait, although unique to each individual, could contain minute variations, potentially as a consequence of a subject's mood, clothing, footwear, or some other similar aspect, which combined with the environment-induced shifts, further aggravates TDS. Changing the number of days in the train and test sets changes the amount of TDS. Similarly, using a subset of the available locations, SDS can be controlled, which makes it possible to study how the two variants of shifts interact with each other


% WiFi-based approaches, the simplest radio-based gait identification, provide an appealing technique because of the minimal deployment setup requirement. WiWho \cite{WiWho}, WiFiU \cite{WiFiU}, and NeuralWave \cite{NeuralWave} collect channel state information (CSI) from commodity Wi-Fi devices to identify subjects from walking styles. However, these researches require a predetermined walking path. GaitWay \cite{GaitWay} mitigates this issue by extracting gait features from the irrelevant speed variations. GaitSense \cite{GaitSense} adopts many techniques, such as transfer learning and data augmentation to reduce the large amounts of training data to only dozens of walking instances to fine-tune the system. XModal-ID \cite{XModal-ID} decreases the dependency on large-scale biometric data by utilizing cross-modal of WiFi and video data. The 3D human mesh model is reconstructed in the simulation from video footage. The WiFi signal is simulated from the reflection of the model. XModal-ID \cite{XModal-ID} can identify humans using just one WiFi sample and the subject's walking video sequence.

% However, commercial WiFi devices are sub-60 GHz sensing devices that utilize low bandwidth and generate relatively long wavelengths compared to human limbs. This causes some reflection of the human body to be lost, especially for moving activities such as walking. Moreover, the fragmentation of the client equipment requires re-calibration for different devices. On the other hand, the increasing interest in indoor radar sensing applications Radar-ID \cite{Radar-ID}, MU-ID \cite{MU-ID} and \cite{Gait-based_mmWave} employ millimeter-wave (mmWave) radar devices for sensing which provides greater benefits e.g. shorter wavelength, larger bandwidth, and phased array processing while still maintain contactless and privacy-preserving advantages with only single mmWave device setup.

% The key challenge of employing mmWave for gait recognition tasks is that the direct micro-Doppler signatures reflections from human bodies can be interfered with the environment reflection from surrounding obstructions due to the short wavelengths of mmWave signal. These environment reflections include static ones, which directly bounce from stationary obstructions e.g. walls, desks, and chairs, and dynamic ones, which bounce from the stationary environment and indirectly reflect subject bodies. However, most of the research on radio-based gait recognition approaches, e.g. Radar-ID \cite{Radar-ID}, MU-ID \cite{MU-ID}, \cite{Gait-based_mmWave}, WiWho \cite{WiWho}, WiFiU \cite{WiFiU}, NeuralWave \cite{NeuralWave}, GaitWay \cite{GaitWay}, and \cite{GaitSense}, preprocess radio signals by removing noise manually without considering the spatial-temporal domain drifts of subjects and environments. Also, these methods are evaluated only on the same day or identical environment, which imposes a substantial risk of performance drop in real-world scenarios. To tackle these issues, we study domain drift in multiple environments from different times (i.e. different cloth, body temperature, etc.) and propose a novel domain adaptation method specifically designed for mmWave signal which outperforms standard domain adaptation methods by a large margin. Due to the simplicity of our aligning components and the absence of intricate discriminating structures that require more data to train, our results clearly demonstrate substantial accuracy improvements in the low data regime even in the difficult domain drift conditions that adversarial-based domain adaptation methods struggle to adapt. Our contributions can be summarized as follows:
% \begin{itemize}
%  \item We design the system for human target tracking system based on a commercial mmWave radar by eliminating static and dynamic reflection signals.
%  \item We perform extensive research on the spatial and temporal domain gap from four different environments on different days, experimenting with five state-of-the-art (SOTA) domain adaptation methods to close these gaps and show the issue of accuracy drop in low data regimes of adversarial-based domain adaptation methods.
%  \item We propose a novel domain adaptation method for mmWave gait recognition system, Gait Self Align Domain Adaptation for mmWave (GaitSADA), by utilizing semi-supervised learning and self-consistency training with deliberately designed augmentation to simulate radio noise which outperforms existing SOTA methods in 1-day, 2-day, and 3-day data by 15.41\%, 5.83\%, and 2.63\% respectively on average of domain drift cases.
% \end{itemize}










\section{mmWave gait biometric Dataset} \label{sec:system_design}
The dataset is created by exploiting the mmWave radar-based gait recognition system, STAR, developed in our previous work \cite{janakaraj2019star}. In this section, the preliminaries of mmWave radar sensing are first presented, the data collection and gait recognition procedure using STAR system is then introduced, and finally spatial-temporal domain drift issues are revealed.
\subsection{Preliminaries of mmWave Radar Sensing}

\begin{figure}[htbp]
	\centerline{\includegraphics[scale=0.05]{figures/ramp.png}}
	\caption{FMCW signal with linear ramp}
	\label{fig:FMCW}
\end{figure}

The transmission of a signal, which is reflected by objects along its route of propagation, is a key principle behind radar systems. One of the key advantages of a Frequency Modulated Continuous Wave (FMCW) radar system is its ability to simultaneously determine both the range and velocity of a moving target. As illustrated in Fig.~\ref{fig:FMCW}, the frequency of the transmitted signal increases linearly over time during the transmission. When the chirp is reflected off an object, the frequency of the reflected signal will differ slightly from the transmitted signal due to the Doppler effect. This difference in frequency enables the radar to determine both the distance and velocity of the object. The rate of change of frequency, or the slope of the chirp, is defined as $S = B/T_c$, where $B$ is the bandwidth and $T_c$ is the duration. The beat signal is produced by combining the broadcast and received chirps in a frequency mixer. For a target at a distance $d$, the beat signal can be explained as follows:

% The transmission of a signal, which is reflected by objects along its route of propagation, is the fundamental concept behind radar systems. The  capability to simultaneously measure the range/location and the velocity of a moving target is the key advantage of the Frequency Modulated Continuous Wave (FMCW) radar system. During the transmission, the transmitted signal's frequency increases linearly over time as shown in Fig.~\ref{fig:FMCW}. When the chirp is reflected off an object, the frequency of the reflected signal will be slightly different from the transmitted signal due to the Doppler effect. By analyzing the difference in frequency between the transmitted and reflected signals, the radar can determine the distance and velocity of the object. This frequency changing rate is the slope of the chirp, $S = B/T_c$, bandwidth $B$, over duration $T_c$. The beat signal is created by combining the broadcast and received chirps in a frequency mixer. For a target at distance $d$, the beat signal can be explained by the following:
\begin{equation}\label{FMCW}
	A\exp(j2\pi(f_0t + 2d/\lambda_c) = A\exp(j2\pi(2d/\lambda_c))\exp(j2\pi f_0t),
\end{equation}
The wavelength of the carrier frequency is referred to as $\lambda_c = C/f_c$ where $C$ is the speed of light. $A$ denotes the signal attenuation gain. $f_0 = 2dS/C$ represents beat frequency. Therefore, the distance of the target can be simply obtained by 
\begin{equation} \label{range}
	d = \frac{f_0C}{2S}.
\end{equation}
% The frequency of the beat signal will vary as the target moves to a new location. This variation is a result of the changing distance between the target and the radar system. The beat signal will change if the change in distance is greater than the radar's range resolution, which is directly related to its bandwidth
The frequency of the beat signal will vary as the target is moving to a new location. The beat signal will change if the distance between the previous position and the new position is greater than the radar range resolution, which is directly related to the bandwidth $B$, i.e.,
\begin{equation}
	d_{res} = \frac{C}{2B}.
\end{equation}
A very broad bandwidth $B$ can be employed with mmWave FMCW radar due to the extremely high carrier frequency, which results in fine-grained range resolution.

While the frequency of the beat signal is utilized to determine the target's distance, its phase $\exp(j2\pi(2d/\lambda_c))$, as specified in Eq.~\eqref{FMCW}, can also be utilized to estimate the velocity of the target, even in the presence of range resolution constraints that prevent detection of changes in the target's position. In situations where the target moves a relatively small distance over a sequence of $N$ beat signals generated from transmitted and received chirps, all $N$ signals will exhibit varying phases but have the same beat frequency. Specifically, the phase of the beat signal $n$, where $n \in (1,2,...,N)$, is given by:

% While the beat signal's frequency is used to measure target distance, the beat signal's phase $\exp(j2\pi(2d/\lambda_c))$, which is specified in Eq.~\eqref{FMCW} can be used to calculate target velocity even if the radar is unable to detect a change in the target's position because of the range resolution constraint. In the case that the target moves over a very small distance after $N$ beat signals are generated from transmitted and received chirps. All $N$ beat signals in this scenario will have varying phases but the same beat frequency. Specifically, the phase of the beat signal $n \in (1,2,...,N)$ is 
\begin{equation} \label{doppler}
	\exp(j2\pi(2v/\lambda_c)n T_c),
\end{equation}
where $2v/\lambda_c$ is Doppler frequency. For each distinguishable distance, the equation \eqref{doppler} reveals the phases of the beat signals, generating a new signal whose carrier frequency is the Doppler frequency. The various body parts of a walking human subject, such as arms, legs, feet, and torso, move at different velocities, leading to distinct Doppler frequencies. The radar is able to distinguish movements of two parts only if the velocity resolution surpasses the velocity difference between the two parts, which is determined by the observation duration, $NT_c$, and the carrier wavelength, $\lambda_c$, as follows

% For each distinguishable distance, the eq. \eqref{doppler} reveals the phases of the beat signals, which generate a new signal whose carrier frequency is exactly the Doppler frequency. When a human subject walks, the various body parts such as the arms, legs, feet, and torso move at various velocities, resulting in various Doppler frequencies. The radar can distinguish the movements of two parts only if the velocity resolution is greater than the velocity difference between the two parts, which is controlled by the observation duration $NT c$ and the carrier wavelength $\lambda_c$, i.e.,
\begin{equation}
	v_{res} = \frac{\lambda_c}{2NT_c}.
\end{equation}

The millimeter-scale wavelength of mmWave radar allows it to characterize the fine-grained motion dynamics of human gait in high resolution. For instance, 77GHz mmWave radar can reach over 12 times greater velocity resolution than sub-6GHz radar.

\begin{figure*}[ht!]
	\centering
	\includegraphics[width=1.0\linewidth]{figures/STAR.pdf} 
	\caption{Overview of STAR system}
	\label{fig:STAR}
\end{figure*}

\subsection{STAR System Overview}
STAR is the first one in the literature to exploit deep learning for mmWave radar-based gait recognition. As shown in Fig. \ref{fig:STAR}, STAR consists of three components: radar spectrogram acquisition, spectrogram enhancement and deep learning(DL)-based gait spectrogram recognition. The spectrogram acquisition module tracks and captures the radar signal returns that directly bounce off from human body, while filtering out undesired environment-induced radar returns. This is achieved by applying a sequence of radar widely-adopted radar signal processing algorithms including one-dimensional Fourier transform (ID-FFT) for range estimation, the mean subtraction for static reflection removal, CA-CFAR for robust target detection against a background of noise, clutter and interference, Doppler estimation via 2D-FFT to estimate target velocity, and sliding-window based tracking method to predict the target future state (e.g., location and velocity). The target tracking module acts a moving spatial passband filter so that only the radar returns from the target can be received. Performing short-time Fourier transform (STFT) on received radar returns generates the raw radar
spectrogram, whose quality is further improved by exploiting the spectrogram enhancement module that consists of a sequence of frequency-domain noise removal processes \cite{janakaraj2019star}. The enhanced spectrograms are then encoded by a CNN-based feature encoder that maps the high-dimension spectrogram data into the compact low-dimension feature vector. Finally, the compact feature vectors are used to train a multiclass classifier that predicts the corresponding user identities. 
 % First, the spectrogram is normalized by dividing the amplitude of each point in the spectrogram with the total energy of the spectrogram, which is the sum of the amplitudes of all points in the spectrogram. Second, mean filtering is applied by calculating the mean of the spectrogram, which is treated as the estimated noise floor. Then, the noise floor is subtracted from the spectrogram. Third, a 2D-Gaussian filter is convolved over the spectrogram to further reduce noise.
\subsection{Data Collection Setup}
 We collected gait data from 10 volunteers between the ages of 18-35. Each subject's data was collected in four different locations. The source location was a research space with cubicles, and the other three areas consisted of a server, conference, and an office room. By maintaining four distinct locations, we introduce SDS. In the source location, data was collected on 10 different days for each subject. 5 separate days of data was acquired for each of the three other locations, which are used as target domains. A participant can either walk towards the radar or walk away from the radar, each of which is counted as one walking instance and generates one spectrogram data sample. The data collection was limited to 100 data samples per person in the source location and 50 data samples per person in each of the target locations on any given day. The gait spectrogram samples of a person are shown in Fig. \ref{fig:spec_sample}.

 
 % However, the dynamic ones, which can create virtual moving targets (as shown in Fig. \ref{fig:radarhealth1}(a)), are difficult to remove, even after the classic object detection algorithms, such as CA-CFAR, are applied. To counter such a challenge, \ul{we can apply extended Kalman filter (EKF) to predict and estimate the target state (location, velocity, and direction) so that the virtual targets, which have large state deviations from the real tracking target, can be eliminated}. %In other sentence, (AG: is there a typo here? "sentence" doesn't make sense)
% EKF acts a moving spatial passband filter that can only allow to pass the point clouds/reflections orientated from the human moving trajectory, as shown in Fig. \ref{fig:radarhealth1}(b). Finally, the mD signature of the tracking human target can be generated by converting the target's point cloud sequence via short-time Fourier transform (STFT) as s

% for target tracking.  With the EKF-tracked target, the MVDR beamformer is adopted again to form a sharp sensing beam pattern pointing
% at the target so that only the radar returns from the target can be received. Performing short-time Fourier
% transform (STFT) on received radar returns generates spectrogram, which is then analyzed by CNN-based gait recognition module. The convolutional feature encoder first maps the high-dimension gait spectrogram into the compact low-dimension feature vector. These feature vectors are further refined by GAN-based domain adaption networks to learn environment-invariant features that are free of the impact of environment-induced noise and interference 

% Our radar gait recognition system consists of three subsystems, human target detection, localization \& tracking, and human target recognition. First, the human target detection subsystem is responsible for detecting the human subject. 

% Second, this subsystem detects and tracks human subjects' location by estimating the walking velocity. The dimensions of the mmWave data sample are the traveling locations and trip duration. 

% The traveling locations and traveling time are used to determine the dimension of mmWave data sample. The collected data samples from a group of human subjects are then converted into mmWave gait biometric samples, which are fed into the recognition subsystem. 

% Lastly, the recognition subsystem exploits these samples to train a deep neural network that automatically learns the salient features of the mmWave gait biometrics. The trained network is used to identify the human subjects. To make sure the system works well in multipath-rich environments (e.g., indoor scenes), dedicated data-preprocessing solutions, such as  high-pass filter, angular localization using minimum variance distortion loss (MVDR), cell averaging constant false alarm rate detector (CA-CFAR), extended Kalman filter (EKF) and spectrogram enhancement scheme, are also integrated into the system to mitigate the distortions in the mmWave biometric samples caused by environment-induced static/dynamic reflections and background noise.  Fig. \ref{fig:system} illustrates the system architecture, and the details of each system block are explained in the following sections. 

% <br> \\
% <br> \\

% OLD -------

% The fundamental concept in radar systems is the transmission of a signal, which is reflected by the objects in its propagation path. The key advantage of the Frequency Modulated Continuous Wave (FMCW) radar system is its capability of measuring the range/location and the velocity of the moving target simultaneously. In particular, the signal used in FMCW radars is called chirp, whose frequency increases linearly with time as shown in Fig.~\ref{fig:FMCW}.  The chirp is characterized by a start frequency (i.e., carrier frequency) $f_c$, bandwidth $B$, and duration $T_c$. The slope of the chirp $S = B/T_c$ characterizes the frequency changing rate. The transmitter of the radar sends a chirp signal and the receiver captures the reflected chirp generated by the object. A frequency mixer combines the transmitted and received chirps to produce the beat signal. For a target at distance $d$, the beat signal can be described by
% \begin{equation}\label{FMCW}
% 	A\exp(j2\pi(f_0t + 2d/\lambda_c) = A\exp(j2\pi(2d/\lambda_c))\exp(j2\pi f_0t),
% \end{equation}
% where $A$ is the signal attenuation gain. $f_0 = 2dS/C$ is called beat frequency.  $\lambda_c = C/f_c$ is the wavelength of the carrier frequency where $C$ is the speed of light. Exploiting the beat frequency $f_0$, the distance of the target can be easily obtained by 
% \begin{equation} \label{range}
% 	d = \frac{f_0C}{2S}.
% \end{equation}

% When the target is moving to a new location, the frequency of the beat signal will be changed if the distance between the previous location and the new location is larger than the radar range resolution, which is directly related to the bandwidth $B$, i.e.,
% \begin{equation}
% 	d_{res} = \frac{C}{2B}.
% \end{equation}

% Due to the extremely high carrier frequency of mmWave FMCW radar, a very large bandwidth $B$ can be used, which leads to fine-grained range resolution. 

% While the frequency of the beat signal is used to measure target distance, the phase of the beat signal $\exp(j2\pi(2d/\lambda_c))$ defined in Eq.~\eqref{FMCW}  can be exploited to measure the target velocity even if the radar can not detect the location change of the target due to the range resolution constraint. Assume the target moves over a very small distance after $N$ chirps are sent and received, which generates $N$ beat signals. In this case, all $N$ beat signals will have the same beat frequency but with different phases. In particular, the phase of the beat signal $n \in (1,2,...,N)$ is equal to 
% \begin{equation} \label{doppler}
% 	\exp(j2\pi(2v/\lambda_c)n T_c),
% \end{equation}
% where $2v/\lambda_c$ is called Doppler frequency. The eq. \eqref{doppler} indicates the phases of beat signals for each distinguishable distance constitute a new signal whose carrier frequency is exactly the Doppler frequency. When a human subject is walking, the different human parts (e.g., arms, legs, feet, and torso) move at different velocities, which leads to different Doppler frequencies. The radar can distinguish the movements of two parts only if their speed difference is larger than the velocity resolution, which is determined by the observation duration $NT_c$ and the carrier wavelength $\lambda_c$, i.e.,
% \begin{equation}
% 	v_{res} = \frac{\lambda_c}{2NT_c}.
% \end{equation}

% Since mmWave radar has a wavelength in the scale of millimeters, it characterizes fine-grained motion dynamics of human gait. For example, compared with sub-6GHz radar, the 77GHz mmWave radar can achieve over 12 times higher velocity resolution. %, compared with conventional sub-6GHz radar. 
% \subsubsection{ mmWave Gait Biometric }
% The raw mmWave data samples can be collected by using commercial off-the-shelf mmWave radar and these raw samples are converted into mmWave gait biometrics by following the workflow in Fig.~\ref{fig:Workflow}. First, the analog beat signal is sampled using the sampling frequency $f_s$, which leads to the discrete beat signal consisting of $K = T_cf_s$ samples. Then, $M$ beat signals constitute a frame, which can be represented by a $K\times M$ matrix. Next, $L$ frames constitute a observation sample (i.e., mmWave data sample), which consists of $N = ML$ discrete beat signals and can be represented by  $K\times N$ matrix. Then, we perform range-FFT on such signal matrix to generate the range-time map. In particular, we perform K-points FFT along each column of the signal matrix to obtain a column of K elements, each of which corresponds to the complex amplitude $A\exp(j2\pi(2d/\lambda_c))$ of a particular beat frequency $f_0$ defined in eq. \eqref{FMCW}. If the absolute amplitude for frequency $f_0$ is non-zero, then based on eq. \eqref{range}, a target is detected at the range that corresponds to this frequency. Performing range-FFT for all $N$ columns of the signal matrix, we can obtain the range-time map. Then, we apply short-time-Fourier-transform (STFT) over each row (range bin), which leads to K spectrograms. Each spectrogram characterizes the micro-Doppler signatures when the human moves a particular range bin. Next, we combine $K$ spectograms together to generate the mmWave gait biometric. 
% \begin{figure*}[t!]
% 	\centering
% 	\includegraphics[width=1.0\linewidth]{figures/star_preprocessing.pdf} 
% 	\caption{Overview of Radar Data Processing}
% 	\label{fig:system}
% \end{figure*}

% \subsection{Radar Data Processing}
% Our system consists of three subsystems: human target detection, localization \& tracking, and human target recognition.
% Firstly, the human target detection subsystem is responsible for detecting the human subject. Secondly, the detected human target's location is tracked by estimating the velocity of the walking. The traveling locations and traveling time are used to determine the dimension of mmWave data sample (i.e., $K$ and $N$). The collected data samples from a group of human subjects are then converted into mmWave gait biometric samples, which are fed into the recognition subsystem. Lastly, the recognition subsystem exploits these samples to train a deep neural network that automatically learns the salient features of the mmWave gait biometrics. The trained network is used to identify the human subjects. To make sure the system works well in multipath-rich environments (e.g., indoor scenes), dedicated data-preprocessing solutions, such as  high-pass filter, angular localization using minimum variance distortion loss (MVDR), cell averaging constant false alarm rate detector (CA-CFAR), extended Kalman filter (EKF) and spectrogram enhancement scheme, are also integrated into the system to mitigate the distortions in the mmWave biometric samples caused by environment-induced static/dynamic reflections and background noise.  Fig. \ref{fig:system} illustrates the system architecture, and the details of each system block are explained in the following sections. 


% % \begin{figure}[!tbp]
% %   \centering
% %   \begin{minipage}[b]{0.48\textwidth}
% %     \includegraphics[width=\textwidth]{figures/range_time_nofilter.eps}
% %     \caption{Range-Time Map}
% %     \label{fig:range_time}
% %   \end{minipage}
% %   \hfill
% %   \begin{minipage}[b]{0.48\textwidth}
% %     \includegraphics[width=\textwidth]{figures/range_time.eps}
% %     \caption{Pre-processed Range-Time Map}
% %     \label{fig:range_time_filter}
% %   \end{minipage}
% % \end{figure}

% % \begin{figure}[!tbp]
% %     \begin{subfigure}{0.49\textwidth}
% %         \centering
% %         \includegraphics[width=6cm]{figures/range_time_nofilter.eps}
% %         \caption{Range-Time Map}
% %        \label{fig:range_time}
% %     \end{subfigure}
    
% %     \begin{subfigure}{0.49\textwidth}
% %         \centering
% %         \includegraphics[width=6cm]{figures/range_time.eps}
% %         \caption{Pre-processed Range-Time Map}
% %         \label{fig:range_time_filter}
% %     \end{subfigure}
    
% %     \caption{(a) Range-Time Map  (b) Pre-processed Range-Time Map}
% % \end{figure}

% \begin{figure}[!tbp]
%   \begin{subfigure}[b]{0.49\textwidth}
%     \centering
%     \includegraphics[width=6cm]{figures/range_time_nofilter.eps}
%     \caption{Range-Time Map}
%        \label{fig:range_time}
%   \end{subfigure}
%   \begin{subfigure}[b]{0.49\textwidth}
%     \centering
%     \includegraphics[width=6cm]{figures/range_time.eps}
%     \caption{Pre-processed Range-Time Map}
%         \label{fig:range_time_filter}
%   \end{subfigure}
% \caption{Range-Time Map}
% \label{fig:tsne-supervised}
% \end{figure}


% \subsubsection{Human Target Detection} \label{sec:detection}
% The instantaneously varying walking velocity of human subjects with irregular surface contour intensifies the challenge for mmWave application to indoor environments. As mmWave radar identifies targets based on the energy level from reflected RF waves, prevailing objects within the environment (eg. walls and furniture) may have tremendous ramifications in human target detection. To suppress the environment-induced ramifications and narrow the target detection to the human body, we utilize a multi-stage approach. Radar return signals (i.e., Chirps) from human subjects and the environment are processed by applying 1D-FFT to resolve the range of the reflector from the radar. Since the objective is to obtain the range of the subject, FFT is applied over the range dimension resulting in a Range-Time map as shown in Fig. \ref{fig:range_time}. 





% As we recall that the radar reflections are heavily impacted by the environments, the Range-time map is further processed to remove the reflections contributed by the static objects (eg: walls, chairs) as shown in Fig.  \ref{fig:static}. Since static objects are stationary with zero velocity, the corresponding reflection signals can be simply removed by subtracting the mean of 1D-FFT data from all chirps for each antenna. Considering the fact that human subjects tend to have dynamic motion the relative velocity can be exploited to distill the radar reflection from ambiances (i.e., dynamic). In addition, since mmWave radar has an antenna array with angular variations, we can exploit the azimuth angle to further synthesize the radar return signals. Since our mmWave radar consists of an antenna array with four antenna elements spaced at an equally separable distance, we applied the digital beamforming for RF processing technique  that can virtually separate the radio returns received at different angles and elevations.


% \begin{figure}[!tbp]
%   \centering
%   \begin{minipage}[b]{0.48\textwidth}
%     \includegraphics[width=\textwidth]
%     {figures/static.eps}
% 	\caption{Range-Doppler Map with Static Reflections}
% 	\label{fig:static}
%   \end{minipage}
%   \hfill
%   \begin{minipage}[b]{0.48\textwidth}
%     \includegraphics[width=\textwidth]{figures/dynamic.eps}
%     \caption{Highpass-filtered Range-Doppler Map with Dynamic Reflections}
% 	\label{fig:dynamic}
%   \end{minipage}
% \end{figure}


% In particular, we utilized CAPON beamformer \cite{capon} to improve the angular resolution which resulted in a rich range-azimuth heat map. The objective of the CAPON beamformer is to eliminate interference by negating the noise and improvising the signal of interest (SOI). By exploiting the SNR of SOI at various Rx antenna and dynamically adjusting the weights for each antenna's SNR, we can adaptively enhance the radar reflections from each azimuth angle of the antenna. However, the dynamic reflections still exist due to the co-existence and multi-path propagation effects as shown in Fig.~\ref{fig:dynamic}. In order to remove such effects, we then applied the object detection technique based on thresholding. In particular, we adopted two-pass CA-CFAR \cite{CFAR}, which is one of the most commonly used target detectors for noisy and interference-rich environments. In this case, the threshold characterizes the expected false-alarm probability and the average noise level encompassing the cell-under-test. The resulting CA-CFAR output will be a set of points that describe the target elevation, range, azimuth, and Doppler. 

% \subsubsection{Localization \& Tracking}
% Compared to computer vision-based tracking solutions, realizing target tracking for mmWave radar is quite challenging because of the reflection from the environment, particularly for indoor cases. To counter such a challenge, we have applied the extended Kalman filter (EKF) to predict and estimate the target state (location, velocity, and direction) so that the virtual targets, which have large state deviations from the real tracking target, can be eliminated. Firstly, multiple points are clustered together based on the distance metric and then the centroid of the target is set as the tracking vector for that point cloud. Then, for each frame or time interval, we keep track of the centroid of the point cloud which will then be projected as the trajectory of the target. In other words, EKF acts as a moving spatial passband filter that can only allow passing the point clouds/reflections orientated from the human moving trajectory.

% %\subsection{Human Target Identification - Deep Micro-Doppler Learning} \label{sec:identification}

% \subsubsection{mmWave Biometric Generation and Enhancement}

% % The pre-processed range-time map is then converted into a mmWave biometric sample, which is an aggregated spectrogram. To improve recognition accuracy, we further enhance the spectrogram. First, the spectrogram is normalized by dividing the amplitude of each point with the total energy of the spectrogram, which is the sum of the amplitudes of all points in the spectrogram. Second,  mean filtering is applied by calculating the mean of the spectrogram, which is treated as the estimated noise floor. Then, the noise floor is subtracted from the spectrogram. Third, a 2D-Gaussian filter is convolved over the spectrogram to further reduce noise.

% \begin{figure}[ht!]
%  \centerline{\includegraphics[scale=0.4]{figures/spectrogram.eps}}
%  \caption{mmWave gait biometric with torso carrying high-energy low-frequency micro-doppler signatures  (darker color) and arms/foots inducing low-energy high-frequency micro-doppler signatures}
%  \label{fig:spectrogram}
%  \end{figure}

% The tracking subsystem can tell the walking range and time information, which is us ed to extract the mmWave raw data that contains the human movements. Then, we apply range-FFT on the extracted mmWave data to generate the range-time map. The range-time map, as shown in Fig.~\ref{fig:range_time}, is pre-processed to remove static and dynamic environment reflections.  Similar to the tracking subsystem, the static reflection removal is adopted on the range-time map by applying butterworth high-pass filter for each range bin. Then, dynamic reflection removal is initiated. In particular, we apply CA-CFAR and windowing technique, similar to the ones used for tracking, in each range bin to extract the samples that contains human movements, while zeroing-out the harmful dynamic reflections. The pre-processed range-time map in Fig.~\ref{fig:range_time_filter} is converted into a mmWave biometric sample, which is  an aggregated spectrogram as demonstrated in Section II.B. To improve recognition accuracy, we further enhance the spectrogram. First, the spectrogram is normalized by dividing the amplitude of each point in the spectrogram with the total energy of the spectrogram, which is the sum of the amplitudes of all points in the spectrogram. Second,  mean filtering is applied by calculating the mean of the spectrogram, which is treated as the estimated noise floor. Then, the noise floor is subtracted from the spectrogram. Third, a 2D-Gaussian filter is convolved over the spectrogram to further reduce noise. The enhanced mmWave gait biometric is shown in figure \ref{fig:spectrogram}.

\subsection{Establishing the Presence of TDS and SDS}
We study the presence of TDS and SDS issues by training gait recognition model using the labelled data from source domain and test the model performance across different target domains. In particular, the feature encoder is a modified version of ResNet-50 \cite{ResNet}, as described in section \ref{subsec:Model}, to extract features from mmWave biometric data samples. The loss function is a cross-entropy loss for multiclass classification. To establish the presence of SDS, we train the model on the data from 1 to 3 days of source location and test the model on the data from other three unseen locations. SDS is evident from the performance degradation in all target domains as shown in table \ref{tab:supervised_learning}. To reveal the existence of TDS, we train the model on the 
data from 1 to 3 days of the source location and 
 test the model on the data from the remaining 
days of the source location. TDS can be observed due to the degraded testing accuracy.


% , we test on different days in the same environment as the training set, the laboratory. The findings from table \ref{tab:supervised_learning} reveal the accuracy decline in all circumstances, which implies the domain discrepancy in all domains, despite the fact that the spectrogram input data appear similarly in all settings, as shown in Figure \ref{fig:spec_sample}. To close this gap, we experiment with 5 SOTA domain adaptation methods in section \ref{sec:representative_domain_adaptation_methods} and propose our novel method in section \ref{method:our}

\begin{figure*}[t!]
	\centering
	% \begin{subfigure}[b]{1.0\textwidth}
	% 	\centering
	% 	\includegraphics[width=1.0\linewidth]{figures/src_con.png} 
	% 	%     \caption{Range-Time Map}
	% 	%   \label{fig:range_time}
	% \end{subfigure}
	
	% \begin{subfigure}[b]{1.0\textwidth}
	% 	\centering
	% 	\includegraphics[width=1.0\linewidth]{figures/ser_off.png}
	% 	% \caption{Pre-processed Range-Time Map}
	% 	% \label{fig:range_time_filter}
	% \end{subfigure}
    \begin{subfigure}[b]{1.0\textwidth}
		\centering
		\includegraphics[width=1.0\linewidth]{figures/raw_spectogram.pdf} 
		%     \caption{Range-Time Map}
		%   \label{fig:range_time}
	\end{subfigure}
	
	\caption{Gait spectrograms of the same person for 5 days at different locations, source (laboratory), conference room, server room, and office }
	\label{fig:spec_sample}
	
\end{figure*}



\begin{table}
\caption{The result of supervised learning trained on source data and tested on different days of data (i.e., temporal) and other different environments (i.e., server, conference, office). The accuracy drop reveals the domain discrepancy when the experiments are conducted on different days and environments. The results report in \% of accuracy.}
\centering
\begin{tabular}{|c|c|c|c|c|} 
\hline
\textbf{\# of training days (Source)} & \textbf{Temporal} & \textbf{Server~} & \textbf{Conference~ ~} & \textbf{Office}  \\ 
\hline
1-day                        & 76.05             & 34.93            & 47.00                  & 33.39            \\ 
\hline
2-days                        & 88.46             & 53.05            & 71.00                  & 49.92            \\ 
\hline
3-days                        & 95.25             & 71.77            & 85.20                  & 67.61            \\
\hline
\end{tabular}
\label{tab:supervised_learning}
\end{table}



% \section{Representative Domain Adaptation Methods}
% \label{sec:representative_domain_adaptation_methods}
% We utilize five standard domain adaptation methods in regular computer vision tasks as representative methods in order to compare to our method. 

% \subsection{Generative Adversarial Networks (GAN)}
% \label{result:GAN}
% First, we implement a simplified version of \cite{confusionLoss} for the adversarial domain adaptation method as a baseline and for a better understanding of the other following methods.
% Generative Adversarial Network (GAN) \cite{GAN} is a generative model which can construct new data instances in an unsupervised learning fashion by learning the distribution of the target data. The model separates into two sub-models. The first, generator $G$ produces the data by capturing the data distribution, and the second, discriminator $D$ classifies if a sample comes from the true data or generated from the generator $G$.

% Following\cite{confusionLoss}, we repurpose a GAN 
% to domain adaptation problem by considering the feature extraction model as a generative model $G$ generates features from source or target domain. While discriminator $D$ learns to classify a feature from source or target domain, the feature extractor $G$ tries to confuse the discriminator $D$ by generating the features with the same distribution for both source and target, thereby closing the domain drift gap. So the value function $V (G, D)$ is a two-player minimax game played by $D$ and $G$.
% $$ \min_{G}\max_{D} V(D,G) = \mathop{\mathbb{E}}_{x_s\sim X_s}[log D(G(x_s))] + \mathop{\mathbb{E}}_{x_t\sim X_t}[log(1- D(G(x_t)))], $$
% where $x_s$ is data drawn from source domain and similarly, $x_t$ is the data drawn from target domain. This minimax value function can be written into two simultaneously optimized losses, domain discriminative loss $L_{dis}$ which learns to classify the domain of features, and confusion loss $L_{conf}$ which confuses the domain discriminator $D$. Finally, the cross entropy is applied to source label data in the standard supervised learning way as a classification loss $L_{cls}$:
% \begin{equation}
% \label{eq:source_classification_loss}
% \min_{G,C} L_{cls} = -\mathop{\mathbb{E}}_{(x_s, y_s)\sim (X_s,Y_s)}\sum_{k=1}^{K} \mathds{1}_{[k=y_s]} log C(G(x_s)),
% \end{equation}

% \begin{equation}
% \label{eq:domain_discriminative_loss}
% \min_{D} L_{dis} = -\mathop{\mathbb{E}}_{x_s\sim X_s}[log D(G(x_s))] - \mathop{\mathbb{E}}_{x_t\sim X_t}[log(1- D(G(x_t)))],
% \end{equation}

% \begin{equation}
% \label{eq:GAN_confusion_loss}
% \min_{G} L_{conf} = -\mathop{\mathbb{E}}_{x_s\sim X_s}[log (1-D(G(x_s)))] - \mathop{\mathbb{E}}_{x_t\sim X_t}[logD(G(x_t))].
% \end{equation}



% % Finally, the feature extractor connects to the classifier head $C$ to predict class probability The classification loss is applied to source label data as a regular supervised classification task.
% % $$L_{GAN} = L_{cls} + L_{confusion}$$

% \subsection{Gradient Reversal Layer (GRL)}
% \label{result:GRL}
% Similar to GAN, % (\ref{result:GAN}), 
% feature extractor $G$ (i.e., generator) and domain discriminator $D$ are trained to compete with each other. However, rather than minimizing domain discriminative loss and maximizing confusion loss separately, gradient reversal layer (GRL) \cite{GRL} shows that this adaptation behavior can be implemented in a single step, practically with any feed-forward model by adding a GRL layer to train  $G$ and $D$ at the same time in the opposite gradient direction. The GRL has no parameters associated with its component. For forward pass computation, the GRL is defined as an identity matrix. On the other hand, during backpropagation, GRL flips the gradient direction from subsequent level with the scale hyperparameter $\lambda$ before passing the gradient to the preceding layer. Mathematically, GRL can be formulated as a "pseudo-function" $R_{\lambda}(x)$ defined by forward and backward propagation:
% $$R_{\lambda}(x)=x, $$
% $$\frac{dR_{\lambda}(x)}{dx}=-\lambda \boldsymbol{I},$$
% where $\boldsymbol{I}$ is an identity matrix. The pseudo-function $R_{\lambda}(x)$ is placed between feature extractor $G$ and domain discriminator $D$ in order to train these two networks in an adversarial fashion. The loss function can be defined as:

% \begin{equation} 
% \min_{G,D} L_{rev} = -\mathop{\mathbb{E}}_{x_s\sim X_s}[log D(R_{\lambda}(G(x_s)))] - \mathop{\mathbb{E}}_{x_t\sim X_t}[log(1- D(R_{\lambda}(G(x_t))))]. 
% \end{equation}

% \subsection{Adversarial Discriminative Domain Adaptation (ADDA)} Adversarial Discriminative Domain Adaptation (ADDA) \cite{ADDA} improves GAN-based unsupervised domain adaptation by utilizing discriminative modeling, united weight sharing, and a GAN loss. Unlike GAN and GRL, feature extractor $G$, classier $C$, and domain discriminator $D$ are learned all together simultaneously. As depicted in Fig.~\ref{fig:ADDA_overview}, ADDA takes two separate pre-training stages. %takes a different approach by separating into two training stages.
% In the first stage, feature extractor $G$ and classifier $C$ are pre-trained with only source label data using a standard cross entropy loss (\ref{eq:source_classification_loss}). In the second stage, the weights of feature extractor $G$ are transferred from the first stage pre-trained. Similar to GAN, domain discriminative loss $L_{dis}$ (Eq.~\eqref{eq:domain_discriminative_loss}) and confusion loss $L_{conf}$ (Eq.~\eqref{eq:GAN_confusion_loss}) are trained in an adversarial manner. However, confusion loss $L_{conf}$ in ADDA updates the feature extractor based on only target data. So the confusion loss $L_{conf}$ reduces to

% \begin{equation}
% \label{eq:ADDA_confusion_loss}
% \min_{G} L_{conf} = - \mathop{\mathbb{E}}_{x_t\sim X_t}[logD(G(x_t))].
% \end{equation}
% Finally, during test time, the pre-trained classifier $C$ in stage 1 and the pre-trained feature extractor in stage 2 are used for class prediction.


% \begin{figure}[t] 
% \centerline{\includegraphics[width=1\textwidth]{assets/method/ADDA.jpg}}
% \caption{An overview architecture of Adversarial Discriminative Domain Adaptation (ADDA)}
% \label{fig:ADDA_overview}
% \end{figure}


% \subsection{Conditional Adversarial Domain Adaptation (CDAN)}
% Conditional Adversarial Domain Adaptation (CDAN) \cite{CDAN} is another adversarial domain adaptation method utilizing multilinear conditioning to condition discriminate domain by its class prediction. The aforementioned methods train the feature extractor $G$ and the domain discriminator $D$ directly from the probability distribution $p(G(x))$ of output feature representation $G(x)$ without any condition. However, adapting  the marginal probability distribution $p(G(x))$ may not be sufficient. CDAN utilizes a multilinear map, which can be defined as the outer product, to learn cross-covariance dependency $\mathop{\mathbb{E}}_{xy}[G(x) \otimes C(G(x))]$ of feature $G(x)$ and class prediction $C(G(x))$. Therefore, the domain discriminative loss $L_{dis}$ can be written as:

% \begin{equation}
% \label{eq:CDAN_domain_discriminative_loss}
% L_{dis} = -\mathop{\mathbb{E}}_{x_s\sim X_s}[log D(G(x_s) \otimes C(G(x_s))] - \mathop{\mathbb{E}}_{x_t\sim X_t}[log(1- D(G(x_t) \otimes C(G(x_t)))].
% \end{equation}
% The confusion loss $L_{conf}$ in CDAN is referred as the negative of $-L_{dis}$ and the classification loss $L_{cls}$ is standard cross entropy loss as in (Eq.~\eqref{eq:source_classification_loss}). The minimax game of CDAN is: 

% \begin{equation}
% \label{eq:CDAN_min_G}
% \min_{G} L_{cls} - \alpha L_{dis},
% \end{equation}

% \begin{equation}
% \label{eq:CDAN_min_D}
% \min_{D} L_{dis}.
% \end{equation}



% \subsection{FixMatch}


% We repropose FixMatch \cite{FixMatch}, a semi-supervised learning method, for our unsupervised domain adaptation problem.
% FixMatch \cite{FixMatch} learns target unlabeled data $u_i$ by generating pseudo-labels from models' predictions on weakly-augmented data $\mathcal{A}(u_i))$ and filtering only high confidence data by selecting the prediction that has  confidence more than the threshold. The cross-entropy $H$ is applied against the pseudo labels and the model’s prediction of the highly-augmented versions of the same unlabeled data $\hat{\mathcal{A}}(u_i)$, which can be referred to as consistency training to learn unlabeled data from its past knowledge: 

% \begin{equation} \label{eq:FixMatch}
% L_{FixMatch} = \frac{1}{B}\sum_{i=1}^{B} \mathds{1} (\arg \max_{y} (q_i)\geq \tau) H(q_i, \hat{q}_i),
% \end{equation}
% where $q_i = p(y_i | \mathcal{A}(u_i))$ represents the prediction probability distribution of class $y_i$ from  given weakly-augmented input $\mathcal{A}(u_i)$ and similarly for prediction $\hat{q}_i=p(y_i | \hat{\mathcal{A}}(u_i))$ based on highly-augmented data $\hat{\mathcal{A}}(u_i))$. $\tau$ is a scalar hyperparameter representing the confidence threshold of retaining a pseudo-label


\section{Method: GaitSADA}
\label{method:our}
\subsection{Method Overview}
Our novel method, self-aligned domain adaptation for mmWave gait recognition (GaitSADA), jointly exploits self- and semi-supervised learning techniques to realize the unsupervised domain adaptation by promoting intra-class compactness and inter-class distance while generalizing knowledge from label data to unlabeled data using pseudo-label. In particular, we leverage the unlaballed data from the target domains in two training stages: pretaining and fine-tuning as illustrated in Fig.~\ref{fig:overall_architecture}.

During pretraining stage, we propose a semi-supervised contrastive  learning paradigm to learn the salient gait representation from a mixed dataset that consists of data from both source and and target domains. Our semi-supervised contrastive  learning can explicitly avoid collapse problem without requiring the sophisticated techniques adopted by classic self-supervised (unsupervised) contrastive  learning paradigms, e.g., negative samples, stop gradients, and moment encoders. This is achieved by maximizing the agreement between representations produced by encoders fed with different augmentations of the same spectrogam in the mixed dataset, while enforcing the encoder fed with labelled data in source domain to produce discriminative representations with correct class predictions. 

After the pretrained stage, the feature encoder implicitly aligns the data distributions of source domain and target domain in the feature space. As a result, the representations produced by such encoder are discriminative enough to provide relatively high-confidence pseudo labels for unlabelled data in the target domains, which is essential for the semi-supervised consistency training in the fine-tuning stage that can effectively minimize the embedding vectors of the target domain data from the same class to be close to each other. However, classic semi-supervised consistency training only shows the best performance when the label and unlabelled data come from the same distribution. To address this issue, we propose the centroid alignment scheme that can be integrated with semi-supervised consistency training to mitigate source-target domain gap.
 


\subsection{Pretraining via Semi-supervised contrastive  Learning}
\label{subsection:AM_self_alingment}

\noindent\textbf{Supervised Learning with Additive Margin Softmax \cite{AdditiveMargin}.} The main goal of this component is to promote intra-class compactness and inter-class separability. As the regular softmax loss is effective only in maximizing the inter-class difference, it is ineffective at minimizing the intra-class variation. Therefore, we adopt Additive Margin Softmax loss function to bring the classification boundary closer to the weight vector of each class by adding a margin $m$ to the boundary as

\begin{equation}\label{eq:additive_margin}
    L_{supervised} = -\frac{1}{B}\sum_{i=1}^{B}log\frac{e^{s\cdot(cos\theta_{y_i})-m  }}{  e^{s\cdot(cos\theta_{y_i})-m}+\sum_{j=1,j\neq y_i}^{C} e^{s\cdot cos\theta_j} },
\end{equation}
where $cos\theta_{y_i} =\frac{W^T_{y_i} f_i}{ \left \| W_{y_i} \right \| \left \| f_i \right \|}$ represents cosine similarity of the inner product between the normalized weight $W_{y_i}$ and the normalized feature $f_i$ of class $i$. Additional parameter $s$ is a scale parameter to control the temperature. \\

\begin{figure}[t] 
\centerline{\includegraphics[width=\textwidth]{assets/method/overall.pdf}}
\caption{\textbf{Overall Architecture of GaitSADA.} \textbf{(a) Stage 1.} Pretraining via semi-supervised contrastive learning to learn a compact gait representation from both source and domain data, which also implicitly mitigates the source-domain distribution shift. \textbf{(b) Stage 2.} fine-tuning via semi-supervised consistency training with centroid alignment. The fine-tuning stage aims to further improve model generalization performance by pseudo-labelling the target-domain samples, clustering together the samples belonging to the same class but from different domains, and pushing the class centroid close to the weight vector of each class. The encoders are sharing the weights.}
\label{fig:overall_architecture}
\end{figure}

\noindent\textbf{Positive Unlabelled contrastive  Learning.}
The objective of the second component is to learn noise invariance by training the model to generate the same features regardless of the artificial noise that is added to the data without relying on label data. We carefully design multiple augmentations to simulate the radio wave noise such as frequency noise, temporal noise, different resolutions, and white noise as described in Section~\ref{subsection:augmentation}. The model learns noise invariance by minimizing cosine similarity between features from raw data $f$ and its augmented version $\hat{f}$ with the loss

\begin{equation}
L_{self} =\frac{1}{B}\sum_{i=1}^{B}\frac{ f_i^T \hat{f_i}}{ \left \| f_i \right \| \left \| \hat{f_i} \right \|}.
\end{equation}
This loss is inspired by NT-Xent (eq. \ref{eq:contrastive}) from SimCLR \cite{SimCRL} which is the contrastive self-supervised learning method that minimizes cosine similarity of positive samples (i.e., different augmentation of the same data) and maximizes the cosine similarity of negative samples (i.e., different data). The objective of negative samples in NT-Xent is to prevent dimensional collapse. However, since our self alignment loss is trained jointly with supervised learning loss, this can explicitly avoid the collapse issue without relying on negative samples. This is because if the encoder produces constant embedding vectors for different spectrograms (i.e., dimensional collapse occurs) via self-supervised learning branch, this will prevent supervised learning from correctly predicting the classes of the labelled spectrograms. As a result, we are able to retain only the positive similarity and eliminate the negative marginal fraction. The final loss function in the first stage combines two loss functions to encourage the intra-class concentration and inter-class distance while being invariant to perturbation from noise by utilizing unlabeled data from target domain:
\begin{equation}
L_{stage1} = L_{supervised}+L_{self}.
\end{equation}

\subsection{Fine-tuning via Consistency Training with Centroid Alignment}

In the first stage, the model  has learned the well-aligned class-wise feature from label data in the source domain and unlabelled data from target domain. The objective of the second stage is to further regulate the feature of the target domain data of the same class to be close to each other. \\ 

\noindent\textbf{Consistency Training.} Unlike the source domain, the labels in the target domain are unknown. Therefore, we cannot directly align target feature by class. To address this problem, we enforce consistency training via pseudo labels instead of the true labels of the target domain. Consistency training utilizes unlabeled data by relying on the assumption that when given perturbed variations of the same input, the model ought to provide similar predictions. The two identical models are used for consistency training. The first branch takes raw input data with no augmentation in order to provide accurate pseudo labels. We compute the model’s predicted class distribution of a given unlabeled spectrogram input: $q_i = p(y_i | u_i)$ as soft pseudo labels. The cross-entropy $H$ is applied against the pseudo labels distribution and the model’s prediction distribution of the augmented unlabeled data $\mathcal{A}(u_i)$. The loss is defined as 

\begin{equation} \label{eq:consistency}
L_{consistency} = \frac{1}{B}\sum_{i=1}^{B} \mathds{1} (\arg \max_{y} (q_i)\geq \tau) H(q_i, \hat{q}_i),
\end{equation}
where $\hat{q}_i=p(y_i | \mathcal{A}(u_i))$ represents the probability distribution of class $y_i$ given augmented input $\mathcal{A}(u_i)$ and $\tau$ is a scalar parameter denoting the threshold to filter only the high confidence prediction. To maintain the same standard of Additive Margin Softmax (Eq.~\eqref{eq:additive_margin}) in the first stage, we normalize weights and features of the classifier which can be referred to as cosine similarity $cos\theta$. The scale $s$ remains the same, but we remove margin $m$ for accurate pseudo labels:
\begin{equation}
p(y_i|\cdot ) = \frac{e^{s\cdot(cos\theta_{y_i})  }}{  \sum_{j=1}^{c} e^{s\cdot cos\theta_j} },
\end{equation}
where $c$ is the number of classes. The predictions are likely to be inaccurate at the beginning of the training. For this, most semi-supervised learning algorithms \cite{MeanTeacher}\cite{TemporalEnsembling}\cite{MixMatch}\cite{ReMixMatch} initialize training with a small weight $\lambda$ for the consistency loss term and increase it over time. However, with the confidence threshold, the pseudo label produces a natural curriculum learning \cite{FixMatch}. As less pseudo-label data are available at first since the low confidence predictions are filtered out. When the model is more accurate, it then provides more predictions with a high degree of confidence. As a result, the threshold automatically increases the number of pseudo-label data without explicitly specifying incremental weight $\lambda$.


\noindent\textbf{Centroid Alignment.} While consistency training loss tends to move weights $W$ of the classifier toward target features, supervised learning loss still attempts to bring the weights back to source features. The weights can oscillate between these two groups as a result of the domain gap between the source and target features as shown in Fig.~\ref{fig:centroid}. To mitigate this issue, we impose centroid alignment loss to gradually bring the weights to the center of source and target features by applying Additive Margin Softmax to class-wise weights and class centroids as



\begin{figure}[t] 
\centerline{\includegraphics[width=.6\textwidth]{assets/method/centroid.pdf}}

\caption{\textbf{Centroid Alignment.} The centroid of source features tends to be closed to weight vector $W$ of the corresponding class following the supervised learning loss. On the other hand, the centroid of target features is likely to be further away due to the domain gap. Centroid Alignment encourages weight vector $W$ to move to a new centroid which is the center of both source and target features that can be a better representation as more  target features are learned from consistency training.}
\label{fig:centroid}
\end{figure}



\begin{equation}
    L_{centroid} = -\frac{1}{C}\sum_{c=1}^{C}log\frac{e^{s\cdot(cos\theta_{c})-m  }}{  e^{s\cdot(cos\theta_{c})-m}+\sum_{j=1,j\neq i}^{C} e^{s\cdot cos\theta_j}},
\end{equation}
where $cos\theta_{c} =\frac{W^T_{c} Z_c}{ \left \| W_{c} \right \| \left \| Z_c \right \|}$ is the inner product of normalized weights $W_i$ and centroids $Z_i$ of each class. The class-wise centroid is from the Exponential Moving Average (EMA) of both source and target features with hyperparameter $\alpha$ to control the rate of change as

\begin{equation}
Z_{c_i} = \alpha \hat{Z}_{c_i} + (1-\alpha)Z_{c_{i-1}}.
\end{equation}
The current batch centroid $\hat{Z}_{c_i}$ is the average features of source $f_{s_i}$ and target $f_{t_i}$. However, because the true class of the target domain is unknown, we cannot directly assign features to the class centroid. Instead, the hardmax (i.e., argmax) of the model’s prediction is used as a pseudo label of the class of each sample. Also, target features can be noisy at the beginning of the training, similar to consistency loss (Eq.~\eqref{eq:consistency}), only the high confidence labels are used for calculating the centroids to avoid false predictions of pseudo labels. Therefore,

\begin{equation}
\hat{Z}_{c_i} = \frac{\sum_{i=1}^{B} f_{s_i} + \mathds{1} (\arg \max_{y} (q_i)\geq \tau) f_{t_i}}{B+\sum_{i=1}^{B} \mathds{1} (\arg \max_{y} (q_i)\geq \tau)}.
\end{equation}
Lastly, we impose Additive Margin Softmax for source label data as a supervised learning loss along with consistency training and Centroid Alignment loss to prevent dimensional collapse. So the final loss equation is shown as 
\begin{equation}    
L_{stage2}=L_{supervised} + L_{consistency} + \lambda L_{centroid}.
\end{equation}




\section{Experiment Setup}
Texas Instruments (TI) IWR1642EVM boost board interfaced with a DCA1000EVM board to collect the raw mmWave radar signal. The radar system consists of two transmitting antennas, four receiving antennas, and 120° view of the azimuth plane. The radar system supports up to a 4Ghz bandwidth operating on 77 GHz to 81 GHz. To configure FMCW wave parameters such as chirp width, repetition time, and chirp slope from our radar device, we use a Dell Latitude 7480 laptop with TI mmWave studio software as a control system.


\subsection{Dataset and preprocessing} The walking dataset is collected from four distinct locations such as laboratory, conference room, server room, and office. We recruit ten volunteers to walk in his/her natural ways. Each participant either walks toward or away from the radar. Data is preprocessed into 50 samples of five different days at each location, a total of 2500 samples (10 subjects $\times$ 50 samples $\times$ 5 days), except for the laboratory location, we collect additional data for another five more days (total of ten different days) in order to perform temporal domain shift experiments for a different time in the same location. We preprocess the data into 256$\times$256$\times$1 spectrogram and standardized values between -1 and 1.

Laboratory location data is used as source data and the other location data (i.e. conference room, server room, and office) is referred to as target data. For the spatial domain drift experiment, day 1 to day 3 samples are used as a training set for all source and target locations. The rest of the data is used for testing. For the temporal domain drift experiment, we employ 1 to 3 days of laboratory location as source data and the next consecutive days of laboratory location as target data. For example, considering the temporal 2-day case, the first and the second-day data of laboratory location is a source domain, the third and the fourth-day data is a target domain, and the fifth to the tenth-day data is utilized as a test set.



\subsection{Spectrogram Augmentation} 
\label{subsection:augmentation}

\begin{figure}[!tbp]
  \begin{subfigure}[b]{0.16\textwidth}
    \centering
    \includegraphics[width=\linewidth]{assets/augmentation/cutout-horizontal.png}
    \captionsetup{justification=centering}
    \caption{\footnotesize Cutout\\Horizontal}
    \label{fig:aug_horizon}
  \end{subfigure}
  \begin{subfigure}[b]{0.16\textwidth}
    \centering
    \includegraphics[width=\linewidth]{assets/augmentation/cutout-vertical.png}
    \captionsetup{justification=centering}
    \caption{\footnotesize Cutout \\ Vertical}
    \label{fig:aug_vertical}
  \end{subfigure}
  \begin{subfigure}[b]{0.16\textwidth}
    \centering
    \includegraphics[width=\linewidth]{assets/augmentation/white-noise.png}
    \captionsetup{justification=centering}
    \caption{\footnotesize White Noise \\ \color{white}.  }
    \label{fig:aug_white}
  \end{subfigure}
  \begin{subfigure}[b]{0.16\textwidth}
    \centering
    \includegraphics[width=\linewidth]{assets/augmentation/zoom.png}
    \captionsetup{justification=centering}
    \caption{\footnotesize Zoom \\ \color{white}.}
    \label{fig:aug_zoom}
  \end{subfigure}
  \begin{subfigure}[b]{0.16\textwidth}
    \centering
    \includegraphics[width=\linewidth]{assets/augmentation/shear.png}
    \captionsetup{justification=centering}
    \caption{\footnotesize Shear \\ \color{white}.}
    \label{fig:aug_shear}
  \end{subfigure}
  \begin{subfigure}[b]{0.16\textwidth}
    \centering
    \includegraphics[width=\linewidth]{assets/augmentation/rotation.png}
    \captionsetup{justification=centering}
    \caption{\footnotesize Rotation \\ \color{white}.}
    \label{fig:aug_rot}
  \end{subfigure}
    \caption{Spectrogram of 6 augmentations.}
    \label{fig:augmentation}
\end{figure}

% \begin{figure*}
% 	\begin{multicols}{5}
% 		\begin{subfigure}[b]{0.19\textwidth}
% 			\includegraphics[width=\linewidth]{assets/augmentation/cutout-horizontal.png}
% 			\caption{Cutout Horizontal}
% 		\end{subfigure}
% 		\begin{subfigure}[b]{0.19\textwidth}
% 			\includegraphics[width=\linewidth]{assets/augmentation/cutout-vertical.png}
% 			\caption{Cutout Vertical}
% 		\end{subfigure}
% 		\begin{subfigure}[b]{0.19\textwidth}
% 			\includegraphics[width=\linewidth]{assets/augmentation/white-noise.png}
% 			\caption{White Noise}
% 		\end{subfigure}
% 		\begin{subfigure}[b]{0.19\textwidth}
% 			\includegraphics[width=\linewidth]{assets/augmentation/shear.png}
% 			\caption{Shear}
% 		\end{subfigure}
% 		\begin{subfigure}[b]{0.19\textwidth}
% 			\includegraphics[width=\linewidth]{assets/augmentation/rotation.png}
% 			\caption{Rotation}
% 		\end{subfigure}
% 	\end{multicols}
% 	\caption{Example spectrogram of 5 augmentations.}
% 	\label{figure:augmentation}
% \end{figure*}


Vertical noise stripe (Fig.~\ref{fig:aug_vertical}) simulates missing information in the random time interval of the spectrogram. Similarly, the horizontal noise stripe (Fig.~\ref{fig:aug_vertical}) represents the missing information in some frequency range. We implement horizontal and vertical noise together by randomly adding two of these noises per data with a probability of 1/3 to be horizontal and 1/3 to be vertical, the rest 1/3 is for no cutout noise. The small side of the stripe is random between 2 to 8 pixels. 
The third augmentation is pixel-wised random numbers adjusted to the whole data uniformly simulating white noise (Fig.~\ref{fig:aug_white}) in a spectrogram. The uniformly random noise from -0.5 to 0.5 is added to the data with a probability of occurrence 2/3. Next is the zoom-in and out effect. Zoom-in will drop some information from the start and the end, also the lowest and the highest frequency of the spectrogram. Zoom effects (Fig.~\ref{fig:aug_zoom}) represent the data in different resolutions. The scale is applied to the data between 0.8 to 1.2 randomly. These four augmentations act as virtual noise to simulate the noisy real-world data thereby improving domain generalization. Not only these meaningful noises, but we also experiment with regular computer vision augmentations and we found that shearing (Fig.~\ref{fig:aug_shear}) and rotation (Fig.~\ref{fig:aug_rot}) help boost performance as well. Following Tensorflow ImageDataGenerator function, the shear angle in a counter-clockwise direction in degrees is random from 0 to 5. Also, 5-degree ranges are randomly applied for rotation. So we add these augmentations to our preprocess pipeline and then apply all augmentation to every spectrogram data with random magnitude. In addition to consistency training, augmentation can be used to generalize data in supervised learning during the first training stage.


\subsection{Model}
\label{subsec:Model}
A feature extraction model is modified from Resnet-50 to support one channel instead of three channels and use SELU as an activation function. The other parts are similar to the original Resnet-50 \cite{ResNet} composed of five stages of convolution blocks and identical blocks including a stack of convolutional blocks, batch normalization, and activation with skip connections in each block and output 128 features. The classification model is simply a linear layer with 10 neurons to classify 128 features from feature extraction into 10 classes.

\subsection{Training Details} \label{subsection:Training} We apply the same settings for all 1- to 3-day cases and all locations in both stages 1 and 2 to be consistent in all domain configurations. Every convolution layer applies $1\mathrm{e}{-4}$ of $l^2$ kernel regularizer and trains for 10,000 epochs. The training optimizer is ADAM with an initial learning rate starting at $1\mathrm{e}{-3}$ and ending at $1\mathrm{e}{-5}$, applying the polynomial learning rate decay scheduler with learning rate restart. We use a batch size of 64. The confidence threshold of the consistency pseudo-label is 0.97.  Additive Margin Softmax Loss %\cite{AdditiveMargin} 
applies $l^2$-normalization to both input and weights to the fully connected layer head without bias, with $s=10$ and $m=0.2$. All losses in both stages 1 and 2 are applied with equal weights except centroid alignment loss with $\alpha$ = 0.05 to gradually move centroids of the classes without breaking the current.

\subsection{Evaluation} We evaluate the model without any domain adaptation (supervised learning) as a baseline comparing with the five representative domain adaptation methods including GAN \cite{confusionLoss}, GRL \cite{GRL}, ADDA \cite{ADDA}, CDAN \cite{CDAN}, and FixMatch \cite{FixMatch} along with our method, GaitSADA, on the four different locations (laboratory, conference room, server room, and office) to explore the spatial domain adaptation using 1-3 days of data for training and the rest of data for testing.


\textbf{Generative Adversarial Networks (GAN).}
\label{result:GAN}
Generative Adversarial Network (GAN) \cite{GAN} is a generative model which can construct new data instances in an unsupervised learning fashion by learning the distribution of the target data. The model separates into two sub-models. The first, generator $G$ produces the data by capturing the data distribution, and the second, discriminator $D$ classifies if a sample comes from the true data or generated from the generator $G$. GAN can be repurposed for domain adaptation by considering the feature extraction model as a generative model $G$ generates features from source or target domain. While discriminator $D$ learns to classify a feature from source or target domain, the feature extractor $G$ tries to confuse the discriminator $D$ by generating the features with the same distribution for both source and target, thereby closing the domain drift gap. So the value function $V (G, D)$ is a two-player minimax game played by $D$ and $G$, i.e., $ \min_{G}\max_{D} V(D,G) = \mathop{\mathbb{E}}_{x_s\sim X_s}[log D(G(x_s))] + \mathop{\mathbb{E}}_{x_t\sim X_t}[log(1- D(G(x_t)))], $ where $x_s$ is data drawn from source domain and similarly, $x_t$ is the data drawn from target domain. 
% This minimax value function can be written into two simultaneously optimized losses, domain discriminative loss $L_{dis}$ which learns to classify the domain of features, and confusion loss $L_{conf}$ which confuses the domain discriminator $D$. Finally, the cross entropy is applied to source label data in the standard supervised learning way as a classification loss $L_{cls}$:
% \begin{equation}
% \label{eq:source_classification_loss}
% \min_{G,C} L_{cls} = -\mathop{\mathbb{E}}_{(x_s, y_s)\sim (X_s,Y_s)}\sum_{k=1}^{K} \mathds{1}_{[k=y_s]} log C(G(x_s)),
% \end{equation}

% \begin{equation}
% \label{eq:domain_discriminative_loss}
% \min_{D} L_{dis} = -\mathop{\mathbb{E}}_{x_s\sim X_s}[log D(G(x_s))] - \mathop{\mathbb{E}}_{x_t\sim X_t}[log(1- D(G(x_t)))],
% \end{equation}

% \begin{equation}
% \label{eq:GAN_confusion_loss}
% \min_{G} L_{conf} = -\mathop{\mathbb{E}}_{x_s\sim X_s}[log (1-D(G(x_s)))] - \mathop{\mathbb{E}}_{x_t\sim X_t}[logD(G(x_t))].
% \end{equation}



% Finally, the feature extractor connects to the classifier head $C$ to predict class probability The classification loss is applied to source label data as a regular supervised classification task.
% $$L_{GAN} = L_{cls} + L_{confusion}$$

\textbf{Gradient Reversal Layer (GRL)}.
\label{result:GRL}
Similar to GAN, % (\ref{result:GAN}), 
feature extractor $G$ (i.e., generator) and domain discriminator $D$ are trained to compete with each other. However, rather than minimizing domain discriminative loss and maximizing confusion loss separately, gradient reversal layer (GRL) \cite{GRL} shows that this adaptation behavior can be implemented in a single step, practically with any feed-forward model by adding a GRL layer to train  $G$ and $D$ at the same time in the opposite gradient direction. The GRL has no parameters associated with its component. For forward pass computation, the GRL is defined as an identity matrix. On the other hand, during backpropagation, GRL flips the gradient direction from subsequent level with the scale hyperparameter $\lambda$ before passing the gradient to the preceding layer. 

% Mathematically, GRL can be formulated as a "pseudo-function" $R_{\lambda}(x)$ defined by forward and backward propagation:
% $$R_{\lambda}(x)=x, $$
% $$\frac{dR_{\lambda}(x)}{dx}=-\lambda \boldsymbol{I},$$
% where $\boldsymbol{I}$ is an identity matrix. The pseudo-function $R_{\lambda}(x)$ is placed between feature extractor $G$ and domain discriminator $D$ in order to train these two networks in an adversarial fashion. The loss function can be defined as:

% \begin{equation} 
% \min_{G,D} L_{rev} = -\mathop{\mathbb{E}}_{x_s\sim X_s}[log D(R_{\lambda}(G(x_s)))] - \mathop{\mathbb{E}}_{x_t\sim X_t}[log(1- D(R_{\lambda}(G(x_t))))]. 
% \end{equation}

\textbf{Adversarial Discriminative Domain Adaptation (ADDA)}. Adversarial Discriminative Domain Adaptation (ADDA) \cite{ADDA} improves GAN-based unsupervised domain adaptation by utilizing discriminative modeling, united weight sharing, and a GAN loss. Unlike GAN and GRL, feature extractor $G$, classier $C$, and domain discriminator $D$ are learned all together simultaneously. ADDA takes two separate pre-training stages. %takes a different approach by separating into two training stages.
In the first stage, feature extractor $G$ and classifier $C$ are pre-trained with only source label data using a standard cross entropy loss. In the second stage, the weights of feature extractor $G$ are transferred from the first stage pre-trained. Similar to GAN, domain discriminative loss $L_{dis}$ and confusion loss $L_{conf}$  are trained in an adversarial manner. However, confusion loss $L_{conf}$ in ADDA updates the feature extractor based on only target data. So the confusion loss $L_{conf}$ reduces to $\label{eq:ADDA_confusion_loss}
\min_{G} L_{conf} = - \mathop{\mathbb{E}}_{x_t\sim X_t}[logD(G(x_t))].$ Finally, during test time, the pre-trained classifier $C$ in stage 1 and the pre-trained feature extractor in stage 2 are used for class prediction.


% \begin{figure}[t] 
% \centerline{\includegraphics[width=1\textwidth]{assets/method/ADDA.jpg}}
% \caption{An overview architecture of Adversarial Discriminative Domain Adaptation (ADDA)}
% \label{fig:ADDA_overview}
% \end{figure}


\textbf{Adversarial Domain Adaptation (CDAN)}.
Conditional Adversarial Domain Adaptation (CDAN) \cite{CDAN} is another adversarial domain adaptation method utilizing multilinear conditioning to condition discriminate domain by its class prediction. The aforementioned methods train the feature extractor $G$ and the domain discriminator $D$ directly from the probability distribution $p(G(x))$ of output feature representation $G(x)$ without any condition. However, adapting  the marginal probability distribution $p(G(x))$ may not be sufficient. CDAN utilizes a multilinear map, which can be defined as the outer product, to learn cross-covariance dependency $\mathop{\mathbb{E}}_{xy}[G(x) \otimes C(G(x))]$ of feature $G(x)$ and class prediction $C(G(x))$. Therefore, the domain discriminative loss $L_{dis}$ can be written as: $L_{dis} = -\mathop{\mathbb{E}}_{x_s\sim X_s}[log D(G(x_s) \otimes C(G(x_s))] - \mathop{\mathbb{E}}_{x_t\sim X_t}[log(1- D(G(x_t) \otimes C(G(x_t)))].$ The confusion loss $L_{conf}$ in CDAN is referred as the negative of $-L_{dis}$ and the classification loss $L_{cls}$ is standard cross entropy loss. The minimax game of CDAN is: $\min_{G} L_{cls} - \alpha L_{dis}$ and $\min_{D} L_{dis}$.

% \begin{equation}
% \label{eq:CDAN_min_G}
% \min_{G} L_{cls} - \alpha L_{dis},
% \end{equation}

% \begin{equation}
% \label{eq:CDAN_min_D}
% \min_{D} L_{dis}.
% \end{equation}



\textbf{FixMatch}. We repropose FixMatch \cite{FixMatch}, a semi-supervised learning method, for our unsupervised domain adaptation problem.
FixMatch \cite{FixMatch} learns target unlabeled data $u_i$ by generating pseudo-labels from models' predictions on weakly-augmented data $\mathcal{A}(u_i))$ and filtering only high confidence data by selecting the prediction that has  confidence more than the threshold. The cross-entropy $H$ is applied against the pseudo labels and the model’s prediction of the highly-augmented versions of the same unlabeled data $\hat{\mathcal{A}}(u_i)$, which can be referred to as consistency training to learn unlabeled data from its past knowledge: $\label{eq:FixMatch}
L_{FixMatch} = \frac{1}{B}\sum_{i=1}^{B} \mathds{1} (\arg \max_{y} (q_i)\geq \tau) H(q_i, \hat{q}_i)$
where $q_i = p(y_i | \mathcal{A}(u_i))$ represents the prediction probability distribution of class $y_i$ from  given weakly-augmented input $\mathcal{A}(u_i)$ and similarly for prediction $\hat{q}_i=p(y_i | \hat{\mathcal{A}}(u_i))$ based on highly-augmented data $\hat{\mathcal{A}}(u_i))$. $\tau$ is a scalar hyperparameter representing the confidence threshold of retaining a pseudo-label



\section{Results}





% \begin{figure}[!tbp]
%   \begin{subfigure}[b]{0.48\textwidth}
%     \centering
%     \includegraphics[width=5cm]
%     {assets/table/vanilla.png}
%     \caption{Source Only}
%     \label{fig:table-vanilla}
%   \end{subfigure}
%   \begin{subfigure}[b]{0.48\textwidth}
%     \centering
%     \includegraphics[width=5cm]
%     {assets/table/our.png}
%     \caption{Our}
%     \label{fig:table-our}
%   \end{subfigure}
% \caption{Result of training on 1 to 3 days on laboratory location as source data while evaluating on different days (i.e., temporal) and 3 different locations, i.e., server, conference, and office. \textbf{(a)} only supervised learning on source domain \textbf{(b)} our method is trained on labeled source data and unlabeled target data. }
% \label{fig:vanilla}
% \end{figure}


% \usepackage{multirow}


\begin{table}
\caption{Result of training on 1 to 3 days on the data from laboratory location (source domain) while adapting to different 1 to 3 days data of same location (i.e., temporal target domain) and 1 to 3 days of different target locations, (i.e., server, conference, and office) with 5 representative methods, GRL \cite{GRL}, GAN \ref{result:GAN}, ADDA \cite{ADDA}, CDAN \cite{CDAN}, and FixMatch \cite{FixMatch} along with "Supervised Learning" which train only on source label data without domain adaptation and lastly, our proposed method, GaitSADA. The results report in \% of accuracy.  }



\centering
\begin{adjustbox}{width=\columnwidth,center}
\begin{tabular}{c|c|cccc|c} 
\hline
\textbf{\# of training days}    & \textbf{Methods}                & \textbf{Temporal} & \textbf{Server} & \textbf{Conference} & \textbf{Office} & \textbf{Average}  \\ 
\hline
\multirow{7}{*}{\textbf{1-day}} & Supervised                      & 76.05             & 34.93           & 47.00               & 33.39           & 47.84             \\
                                & GAN                             & 79.57             & 38.14           & 66.00               & 32.93           & 54.16             \\
                                & GRL                             & 74.97             & 40.14           & 62.10               & 36.14           & 53.34             \\
                                & ADDA                            & 80.96             & 37.71           & 65.21               & 32.60           & 54.12             \\
                                & CDAN                            & 73.67             & 45.15           & 62.40               & 43.24           & 56.12             \\
                                & FixMatch                        & 94.32             & 44.24           & 69.40               & 49.05           & 64.25             \\ 
\cline{2-7}
                                & \textbf{GaitSADA (our)} & \textbf{96.3}     & \textbf{75.98}  & \textbf{82.6}       & \textbf{63.76}  & \textbf{79.66}    \\ 
\hline
\multirow{7}{*}{\textbf{2-day}} & Supervised                      & 88.46             & 53.05           & 71.00               & 49.92           & 65.61             \\
                                & GAN                             & 92.18             & 59.96           & 77.80               & 59.76           & 72.43             \\
                                & GRL                             & 85.98             & 69.07           & 80.90               & 59.96           & 73.98             \\
                                & ADDA                            & 88.55             & 51.04           & 75.63               & 55.62           & 67.71             \\
                                & CDAN                            & 91.72             & 63.36           & 85.90               & 63.16           & 76.04             \\
                                & FixMatch                        & 95.82             & 75.38           & 90.10               & 82.58           & 85.97             \\ 
\cline{2-7}
                                & \textbf{GaitSADA (our)} & \textbf{97.63}    & \textbf{79.88}  & \textbf{99.1}       & \textbf{90.59}  & \textbf{91.8}     \\ 
\hline
\multirow{7}{*}{\textbf{3-day}} & Supervised                      & 95.25             & 71.77           & 85.20               & 67.61           & 79.96             \\
                                & GAN                             & 96.79             & 78.18           & 94.30               & 85.89           & 88.79             \\
                                & GRL                             & 96.11             & 84.58           & 89.30               & 75.58           & 86.39             \\
                                & ADDA                            & 97.38             & 79.79           & 94.79               & 88.13           & 90.02             \\
                                & CDAN                            & 98.03             & 91.39           & 93.80               & 86.19           & 92.35             \\
                                & FixMatch                        & 99.29             & 93.29           & 98.30               & 88.89           & 94.94             \\ 
\cline{2-7}
                                & \textbf{GaitSADA (our)} & \textbf{99.68}    & \textbf{93.69}  & \textbf{99.2}       & \textbf{97.7}   & \textbf{97.57}    \\
\hline
\end{tabular}
\label{tab:experiment}
\end{adjustbox}
\end{table}
The normal training settings such as optimizer, scheduler, and batch size, described in Section~\ref{subsection:Training}, are maintained the same across all experiments. We study naive supervised learning without domain adaptation to understand the domain discrepancy issue in low data regime, temporal case, and spatial case. As summarized in Table~\ref{tab:experiment}, our GaitSADA method outperforms the other five representative domain adaptation methods on all spatial domain adaptation (i.e., different locations) and temporal domain adaptation (i.e., different days on laboratory location).

% \subsection{Supervised learning}
% \label{result:supervised_learning}
First, we show the problem of domain discrepancy of the mmWave data from different spatial and temporal domain shifts by training supervised learning of our modified version of Resnet-50 as a feature extraction only on label source data without any domain adaptation to the target domain. The loss function is a regular cross-entropy loss applied against ten subjects in source data. 

The performance of 3-day cases is 79.96\% on average for all locations and temporal case, then drop to 65.61\% and 47.85\% in 2-day and 1-day data which apparently shows that the amount of data helps mitigate the domain shift issues in both spatial and temporal cases. In the temporal case, the accuracy is higher than the spatial cases as the environment is the same, only the small features of subjects (e.g., clothes, body temperate) or subtle environment features (e.g. air moisture, temperature) change due to the different experiment times. The accuracy drops a lot in the conference room due to the different environments and drops dramatically in the server room and office as more obstruction and the smaller rooms cause the micro-Doppler to interfere with the reflection from the objects.



% \subsection{Representative Domain Adaptation Methods}
%We experiment the domain discrepancy issue in mmWave with 5 representative methods, i.e., Generative Adversarial Networks (GANs) (our simplified version of [\cite{confusionLoss}), Gradient Reversal Layer (GRL) \cite{GRL}, Adversarial Discriminative Domain Adaptation (ADDA) \cite{ADDA}, Conditional Adversarial Domain Adaptation (CDAN) \cite{CDAN}, and FixMatch \cite{FixMatch}.

GAN, GRL, and ADDA yield similar results. In 1-day scenario, their accuracies are relatively comparable, 54.16\%, 53.34\%, and 54.12\% for GAN, GRL, and ADDA correspondingly. For 2-day instance, GAN and GRL are not significantly different, 72.43\% and 73.98\%. However, ADDA is a little bit lower at 67.71\%. For 3-day scenario, GAN and GRL still perform near, 88.79\% and 86.39\% but ADDA accuracy spikes to 90.02\%. GAN and GRL perform quite similarly owing to their simlar adaptation behavior as they alter the distribution by both source and target data. ADDA, on the other hand, updates feature extraction simply by target data toward source feature. Overall, these three techniques help alleviate the domain drift issue by boosting accuracy from the supervised method on average in all 3-day cases. However, we observe the accuracies drop compared to the supervised learning method in 1-day case for all these three methods, e.g., GAN and ADDA drop 0.46\% and 0.79\% in office location, GRL drops 1.08\% for the temporal case due to the intricate structure of minimax game between domain discriminator and feature extraction. The domain discriminator is unable to entirely minimize the domain shift while training on fewer data since it does not learn all feature distinctions of the source and target domains.

CDAN has as better results comparing to GAN, GRL, and ADDA, 56.12\%, 76.04\%, and 92.35\% on average of 1-day, 2-day, and 3-day respectively due to its ability to learn class-wise feature distribution cross-covariance dependency on class prediction and its feature, therefore, helping understanding the class-conditional domain drift. However, the accuracy drop happens in 1-day temporal case which CDAN accuracy is 73.67\% while supervised learning method is 76.05\%. The limited amount of training data is still a problem for CDAN as it requires more data to understand the distribution of source and target.

FixMatch performs best comparing to the other representative methods even though its original purpose is for semi-supervised learning tasks, not unsupervised domain adaptation. Its average accuracies for 1-day, 2-day, and 3-day cases are 64.25\%, 85.97\%, and 94.94\% respectively. Because FixMatch synthesizes data utilizing pseudo-label from target unlabeled data to train the model, it virtually trains on more data. We observe that the advantage of FixMatch presents more than the other domain adaptation methods in low data regime as in the temporal 1-day case, FixMatch gives 18.27\% performance boost from supervised learning method while the other methods struggle with adapting for the small dataset. In 3-day case, this effect appears less, and the performance boost is down to 4.04\%, as the larger dataset already mitigates the domain generalization problem. On the other hand, in the 1-day server location which is more challenging due to their different environments, FixMatch accuracy is less than CDAN method because the pseudo-label is filtered by the confidence threshold so that there is less synthetic data to train in the difficult environment.




% \subsection{GaitSADA (Ours)}
%In our domain adaptation method, 
The average accuracies for 1-day, 2-day, and 3-day cases of GaitSADA are 80.41\%, 91.80\%, and 97.57\% respectively which increase accuracies of vanilla supervised learning method by a large margin. GaitSADA presents more advantages for fewer data. Specifically, the performance boosts by  32.56\%, 26.19\%, and 17.61\% on average of 1-day, 2-day, and 3-day data respectively. Our results for the 1-day scenario clearly demonstrate a very strong accuracy improvement in the low data regime, especially in the difficult domain drift environments, due to the simplicity of the aligning components without a complex discriminating structure that requires more training data (e.g., GAN, GRL, ADDA). The performance improves by 20.25\%, 41.05\%, 35.6, and 30.37\% from temporal, server, conference, and office respectively.





% \subsection{Compare to Other Methods}
% \begin{figure}[t] \label{fig:table_other}
% \centerline{\includegraphics[width=1\textwidth]{assets/table/others.jpg}}
% \caption{Result of training on 1 to 3 days on laboratory location as source data along with unlabeled data from target domains which are different days (i.e., temporal) and 3 different locations (i.e., server, conference, and office.)}
% \end{figure}


\section{Visualization}
\begin{figure}[!tbp]
  \begin{subfigure}[b]{0.49\textwidth}
    \centering
    \includegraphics[width=6cm]
    {assets/tsne/supervised/temporal_3days_stage1.png}
    \caption{Temporal}
    \label{fig:tsne-supervised-temporal}
  \end{subfigure}
  \begin{subfigure}[b]{0.49\textwidth}
    \centering
    \includegraphics[width=6cm]
    {assets/tsne/supervised/server_3days_stage1.png}
    \caption{Server}
    \label{fig:tsne-supervised-server}
  \end{subfigure}

  \begin{subfigure}[b]{0.49\textwidth}
    \centering
    \includegraphics[width=6cm]
    {assets/tsne/supervised/conference_3days_stage1.png}
    \caption{Conference}
    \label{fig:tsne-supervised-conference}
  \end{subfigure}
  \begin{subfigure}[b]{0.49\textwidth}
    \centering
    \includegraphics[width=6cm]
    {assets/tsne/supervised/office_3days_stage1.png}
    \caption{Office}
    \label{fig:tsne-supervised-office}
  \end{subfigure}
\caption{t-SNE \cite{tSNE} visualization for vanilla supervised learning training only on label source data for 3 days. 10 colors represent 10 classes, while \textbf{"o"}s shows the source features and \textbf{"x"}s are target features. }
\label{fig:tsne-supervised}
\end{figure}


\subsection{t-SNE}
We present t-SNE \cite{tSNE} plots %is a dimensionality reduction method that is well-suited for visualizing 
to visualize the high-dimensional datasets in Fig.~\ref{fig:tsne-supervised}, Fig.~\ref{fig:tsne-our_stage1} and Fig.~\ref{fig:tsne-our_stage2}. We convert high-dimensional features (128 dimensions) into a 2D space in such a way that similar data points are mapped into nearby points in the low-dimensional representation. This allows us to visualize the feature in a way that reveals the underlying structure and local relationships between the source and target in different classes to better understand the domain drift behavior in various locations and days. Source and target features are denoted by the symbol "o" and "x." Different colors are used to depict the various classes.

\textbf{Supervised learning}. In the temporal case (Fig.~\ref{fig:tsne-supervised-temporal}), most features are well-learned and separated by a considerable distance from other classes. In the temporal scenario, according to this visualization, each class has a gap between the others. However, some groups are still too close to one another and some target features ("x" symbols) are close to the incorrect class group. Conference (Fig.~\ref{fig:tsne-supervised-server}) and Server (Fig.~\ref{fig:tsne-supervised-server}), some of the target features ("x" symbol) are closer to the other color groups of source features ("o" symbol) more than the same color groups which clearly shows the domain drift behavior. In office data (Fig.~\ref{fig:tsne-supervised-office}), the visualization presents even stronger domain drift as the features are mixed together.

\textbf{Representative Methods.} According to the visualization in \ref{sublementary:tsne}, t-SNE of GAN, GRL, and ADDA depict similar presentations. Each class in the temporal case is separated from the others better than supervised learning. However, some target features are still very near the incorrect class. In sever, conference, and office cases, features are better aligned even though the feature groups are not compact enough, which can cause misclassification. FixMatch exhibits the greatest compactness of each feature class. However, in the office case, each group is still close together.



\begin{figure}[!tbp]
  \begin{subfigure}[b]{0.49\textwidth}
    \centering
    \includegraphics[width=6cm]
    {assets/tsne/our_stage2/temporal_3days_stage1.png}
    \caption{Temporal}
    \label{fig:tsne-our_stage2-temporal}
  \end{subfigure}
  \begin{subfigure}[b]{0.49\textwidth}
    \centering
    \includegraphics[width=6cm]
    {assets/tsne/our_stage2/server_3days_stage1.png}
    \caption{Server}
    \label{fig:tsne-our_stage2-server}
  \end{subfigure}

  \begin{subfigure}[b]{0.49\textwidth}
    \centering
    \includegraphics[width=6cm]
    {assets/tsne/our_stage2/conference_3days_stage1.png}
    \caption{Conference}
    \label{fig:tsne-our_stage2-conference}
  \end{subfigure}
  \begin{subfigure}[b]{0.49\textwidth}
    \centering
    \includegraphics[width=6cm]
    {assets/tsne/our_stage2/office_3days_stage1.png}
    \caption{Office}
    \label{fig:tsne-our_stage2-office}
  \end{subfigure}
\caption{t-SNE \cite{tSNE} visualization for the second stage of GaitSADA domain adaptation method training on label source data and unlabeled data for 3 days. 10 colors represent 10 classes, while \textbf{"o"}s shows the source features and \textbf{"x"}s are target features. }
\label{fig:tsne-our_stage2}
\end{figure}

\begin{figure}[!tbp]
  \begin{subfigure}[b]{0.49\textwidth}
    \centering
    \includegraphics[width=6cm]
    {assets/tsne/our_stage1/temporal_3days_stage1.png}
    \caption{Temporal}
    \label{fig:tsne-our_stage1-temporal}
  \end{subfigure}
  \begin{subfigure}[b]{0.49\textwidth}
    \centering
    \includegraphics[width=6cm]
    {assets/tsne/our_stage1/server_3days_stage1.png}
    \caption{Server}
    \label{fig:tsne-our_stage1-server}
  \end{subfigure}
  \begin{subfigure}[b]{0.49\textwidth}
    \centering
    \includegraphics[width=6cm]
    {assets/tsne/our_stage1/conference_3days_stage1.png}
    \caption{Conference}
    \label{fig:tsne-our_stage1-conference}
  \end{subfigure}
  \begin{subfigure}[b]{0.49\textwidth}
    \centering
    \includegraphics[width=6cm]
    {assets/tsne/our_stage1/office_3days_stage1.png}
    \caption{Office}
    \label{fig:tsne-our_stage1-office}
  \end{subfigure}

  
\caption{t-SNE \cite{tSNE} visualization for the first stage of GaitSADA domain adaptation method training on label source data and unlabeled data for 3 days. 10 colors represent 10 classes, while \textbf{"o"}s shows the source features and \textbf{"x"}s are target features.}
\label{fig:tsne-our_stage1}
\end{figure}

\textbf{GaitSADA.} Fig.~\ref{fig:tsne-our_stage2} shows that the target features are well-adjusted to the source features. Moreover, all classes are compact and strongly discriminated (i.e., wide spaces between each other classes). This clearly exhibits the benefit of our method that promotes intra-class compactness and inter-class separability while aligning source and target features to the class centers. Even our first stage (Additive Margin + Self Alignment)  exhibits the compactness of the features (Fig.~\ref{fig:tsne-our_stage1}).


\subsection{Grad-CAM}
Grad-CAM \cite{grad-CAM} visualizes the weighted feature maps to create a heatmap that highlights the most important regions to make a prediction. Fig.~\ref{fig:gradcam-selected} illustrates diverse Grad-CAM saliency heatmaps for each algorithm. The other methods' wrong predictions tend to focus only on a specific part of the spectrogram data, high-frequency or low-frequency part. The high-frequency part represents the fast-moving limbs i.e., arms and legs, indicating the importance of this region for gait recognition. However, Figures \ref{fig:gradcam-select-supervised}, \ref{fig:gradcam-select-GAN}, and \ref{fig:gradcam-select-FixMatch} show the models tend to confuse high-frequency and the white noise in the background. Concentrating on this background noise area and ignoring the other parts lead to misprediction. Figures \ref{fig:gradcam-select-GRL}, \ref{fig:gradcam-select-ADDA}, and \ref{fig:gradcam-select-our-CDAN} tend to focus only on the low-frequency part, the torso region, which may contain less unique information compared to other parts of the body. We visualize saliency of GaitSADA on the same data that the other methods predict incorrectly. In contrast to the other methods, GaitSADA looks broadly at multiple parts of the body without focusing too much on specific parts which allow our method to effectively use more unique information from different parts of the body for gait recognition and thus easily adapt to domain shift. 


\begin{figure}[!tbp]
  \begin{subfigure}[b]{0.16\textwidth}
    \centering
    \includegraphics[width=2cm]
    {assets/gradcam-selected/1_supervised_server_3days_4.png}
    \caption{Supervised}
    \label{fig:gradcam-select-supervised}
  \end{subfigure}
  \begin{subfigure}[b]{0.16\textwidth}
    \centering
    \includegraphics[width=2cm]
    {assets/gradcam-selected/6_GAN_conference_3days_18}
    \caption{GAN}
    \label{fig:gradcam-select-GAN}
  \end{subfigure}
  \begin{subfigure}[b]{0.16\textwidth}
    \centering
    \includegraphics[width=2cm]
    {assets/gradcam-selected/5_GRL_office_3days_1.png}
    \caption{GRL}
    \label{fig:gradcam-select-GRL}
  \end{subfigure}
  \begin{subfigure}[b]{0.16\textwidth}
    \centering
    \includegraphics[width=2cm]
    {assets/gradcam-selected/2_ADDA_office_3days_1.png}
    \caption{ADDA}
    \label{fig:gradcam-select-ADDA}
  \end{subfigure}
  \begin{subfigure}[b]{0.16\textwidth}
    \centering
    \includegraphics[width=2cm]
    {assets/gradcam-selected/3_CDAN_office_3days_95.png}
    \caption{CDAN}
    \label{fig:gradcam-select-CDAN}
  \end{subfigure}
  \begin{subfigure}[b]{0.16\textwidth}
    \centering
    \includegraphics[width=2cm]
    {assets/gradcam-selected/4_fixmatch_conference_3days_194.png}
    \caption{FixMatch}
    \label{fig:gradcam-select-FixMatch}
  \end{subfigure}
  
  \begin{subfigure}[b]{0.16\textwidth}
    \centering
    \includegraphics[width=2cm]
    {assets/gradcam-selected/1_our_server_3days_4_correct.png}
    \caption{GaitSADA}
    \label{fig:gradcam-select-our-supervised}
  \end{subfigure}
  \begin{subfigure}[b]{0.16\textwidth}
    \centering
    \includegraphics[width=2cm]
    {assets/gradcam-selected/6_our_conference_3days_18_correct}
    \caption{GaitSADA}
    \label{fig:gradcam-select-our-GAN}
  \end{subfigure}
  \begin{subfigure}[b]{0.16\textwidth}
    \centering
    \includegraphics[width=2cm]
    {assets/gradcam-selected/5_our_office_3days_1_correct.png}
    \caption{GaitSADA}
    \label{fig:gradcam-select-our-GRL}
  \end{subfigure}
  \begin{subfigure}[b]{0.16\textwidth}
    \centering
    \includegraphics[width=2cm]
    {assets/gradcam-selected/2_our_office_3days_1_correct.png}
    \caption{GaitSADA}
    \label{fig:gradcam-select-our-ADDA}
  \end{subfigure}
  \begin{subfigure}[b]{0.16\textwidth}
    \centering
    \includegraphics[width=2cm]
    {assets/gradcam-selected/3_our_office_3days_95_correct.png}
    \caption{GaitSADA}
    \label{fig:gradcam-select-our-CDAN}
  \end{subfigure}
  \begin{subfigure}[b]{0.16\textwidth}
    \centering
    \includegraphics[width=2cm]
    {assets/gradcam-selected/4_our_fixmatch_conference_3days_194_correct.png}
    \caption{GaitSADA}
    \label{fig:gradcam-select-our-FixMatch}
  \end{subfigure}
\caption{Grad-CAM \cite{grad-CAM} visualizations of the wrong prediction of other methods (a)-(f) comparing to our correct prediction of the same data (g)-(l). The red color area represents the more important weight contributing to the prediction. }
\label{fig:gradcam-selected}
\end{figure}



\subsection{Ablation Study}


\begin{table}
\caption{ Ablation experiments of 2-day data on laboratory location as source data while adapting to different days
(i.e., temporal) and 3 different locations, (i.e., server, conference, and office) using multiple combinations of Additive Margin, Contrastive learning, Consistency Training and Centroid Alignment. The results report in \% of accuracy.}
\centering
\begin{adjustbox}{width=\columnwidth,center}
\begin{tabular}{c|l|cccc|c} 
\hline
\multicolumn{1}{l|}{\textbf{Stage}}                                                                 & \multicolumn{1}{c|}{\textbf{Components}}                                                                                                                             & \textbf{Temporal} & \textbf{Server} & \textbf{Conference} & \textbf{Office} & \textbf{Average}  \\ 
\hline
\multirow{4}{*}{\begin{tabular}[c]{@{}c@{}}\textbf{1 stage}\\\textbf{(train jointly)}\end{tabular}} & 1. supervised                                                                                                                                                        & 88.46             & 53.05           & 71                  & 49.92           & 65.61             \\
                                                                                                    & 2. supervised + AM                                                                                                                                                   & 91.8              & 73.72           & 82.8                & 67.07           & 78.85             \\
                                                                                                    & 3. supervised + AM + contrastive learning                                                                                                                                 & 94..21            & \textbf{80.38}  & 89.37               & 70.87           & 83.71             \\
                                                                                                    & 4. supervised + AM + consistency + centroid                                                                                                                          & \textbf{99.19}    & 52.15           & 98.2                & 46.55           & 74.02             \\ 
\hline
\multirow{2}{*}{\textbf{2 stages}}                                                                  & \begin{tabular}[c]{@{}l@{}}5. \textbf{(1st stage)} supervised + AM + contrastive learning\\~ ~\textbf{ (2nd stage)} supervised + AM + consistency\end{tabular}             & 94.68             & 78.58           & 90.3                & 72.77           & 84.08             \\ 
\cline{2-7}
                                                                                                    & \begin{tabular}[c]{@{}l@{}}6. \textbf{(1st stage) }supervised + AM + contrastive learning \\~ ~ \textbf{(2nd stage)} supervised + AM + consistency + centroid\end{tabular} & 97.63             & 79.88           & \textbf{99.10}      & \textbf{90.59}  & \textbf{91.80}    \\
\hline
\end{tabular}
\end{adjustbox}
\label{tab:ablation}
\end{table}

We experiment with 2-day data on laboratory location as source data while adapting to different days (i.e., temporal) and 3 different locations, (i.e., server, conference, and office) in the same setting as the experiments in Table~\ref{tab:experiment} and examine the behavior of each component contributing to the final results in both jointly training and 2-stage training setting. We study six different combinations of components as shown in Table~\ref{tab:ablation}, i.e., supervised learning, additive margin softmax loss, contrastive learning, consistency training, and centroid alignment.
\begin{enumerate}
  \item The first experiment is simply just supervised learning method to present the baseline of the ablation (supervised). 
  
  \item Additive margin softmax loss (AM) is added to the supervised learning in the second experiment. The AM component alone improves the performance by a large margin. In fact, this component already outperforms most of the other adversarial-based methods as AM loss increases inter-class separability and intra-class compactness without training multiple models (i.e. feature extractor and domain discriminator) to compete with each other as  adversarial-based methods which require more data in order to learn the feature distribution. The performance boosts more in the large than the small domain drift as shown in the server case, the accuracy improves by 20.67\% while in the temporal case improves by only 3.34\% from supervised learning in the first experiment. 

  \item In the third experiment, we add a contrastive learning component along with AM which is exactly the same as in the first stage as of GaitSADA. Contrastive learning further improves by 4.86\% on average as the model learns noise invariance on the target data. 
  
  \item The fourth experiment can be considered as the second stage of our GaitSADA without the first stage pre-train. In this experiment, consistency training and centroid alignment are trained jointly with supervised learning with additive margin softmax loss. This second stage ablation shows that without the first stage pre-training, in the less domain shift environment i.e., temporal and conference case, the accuracies are high. In temporal, the accuracy is even higher than one with the first stage pre-training experiment (the 6th experiment). However, in the large domain drift environments including server and office, the accuracies drop dramatically, even less than supervised learning only (the 1st experiment). 
  
  \item The fifth ablation study is GaitSADA without Centroid Alignment which shows that without Centroid Alignment the average performance decreases by 7.72\% (drops from the 6th experiment).
    
  \item The last one is our GaitSADA combines all components in 2 stages, which shows the overall best performance.

\end{enumerate}

\section{Conclusion}
In this paper, we designed a system for gait recognition using a commercial mmWave radar, conducted multiple times and environments to study the domain discrepancy in various cases, and proposed a novel domain adaptation method designed explicitly for mmWave signals. We experiment with five regular domain adaptation methods to close the domain gaps. The experiments show the limitations of adversarial-based domain adaptation methods which require more data in order to learn the data distribution due to the complicated minimax game of the feature extractor and domain discriminator model. On the other hand, GaitSADA directly minimizes intra-class variation while maximizing inter-class deviation by utilizing self- and semi-supervised to learn target unlabelled data. Our proposed method outperforms standard domain adaptation methods by a large margin, particularly in the low data regime. Visualization and ablation studies further validate the effectiveness of GaitSADA. 



%%
%% The next two lines define the bibliography style to be used, and
%% the bibliography file.
\clearpage
\bibliographystyle{styles/ACM-Reference-Format}
\bibliography{ref/unsupervised_domain_adaptation, ref/semi_supervised, ref/self_supervised, ref/gait_recog, ref/radio-based, ref/old_ref, ref/other}



%%
%% If your work has an appendix, this is the place to put it.
\appendix


\section{Supplementary}
\subsection{t-SNE}
\label{sublementary:tsne}
% \FloatBarrier

\begin{figure}[H]
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/GAN/temporal_3days_stage1.png}
    \caption{Temporal}
    \label{fig:supplemenary_GAN_stage2-temporal}
  \end{subfigure}
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/GAN/server_3days_stage1.png}
    \caption{Server}
    \label{fig:supplemenary_GAN_stage2-server}
  \end{subfigure}
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/GAN/conference_3days_stage1.png}
    \caption{Conference}
    \label{fig:supplemenary_GAN_stage2-conference}
  \end{subfigure}
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/GAN/office_3days_stage1.png}
    \caption{Office}
    \label{fig:supplemenary_GAN_stage2-office}
  \end{subfigure}
\caption{t-SNE visualization for 3-day GAN }
\label{fig:supplemenary_tsne-GAN}
\end{figure}

\begin{figure}[H]
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/GRL/temporal_3days_stage1.png}
    \caption{Temporal}
    \label{fig:supplemenary_GRL_stage2-temporal}
  \end{subfigure}
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/GRL/server_3days_stage1.png}
    \caption{Server}
    \label{fig:supplemenary_GRL_stage2-server}
  \end{subfigure}
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/GRL/conference_3days_stage1.png}
    \caption{Conference}
    \label{fig:supplemenary_GRL_stage2-conference}
  \end{subfigure}
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/GRL/office_3days_stage1.png}
    \caption{Office}
    \label{fig:supplemenary_GRL_stage2-office}
  \end{subfigure}
\caption{t-SNE visualization for 3-day GRL }
\label{fig:supplemenary_tsne-GRL}
\end{figure}

\begin{figure}[H]
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/ADDA/temporal_3days_stage1.png}
    \caption{Temporal}
    \label{fig:supplemenary_ADDA_stage2-temporal}
  \end{subfigure}
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/ADDA/server_3days_stage1.png}
    \caption{Server}
    \label{fig:supplemenary_ADDA_stage2-server}
  \end{subfigure}
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/ADDA/conference_3days_stage1.png}
    \caption{Conference}
    \label{fig:supplemenary_ADDA_stage2-conference}
  \end{subfigure}
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/ADDA/office_3days_stage1.png}
    \caption{Office}
    \label{fig:supplemenary_ADDA_stage2-office}
  \end{subfigure}
\caption{t-SNE visualization for 3-day ADDA }
\label{fig:supplemenary_tsne}
\end{figure}

\begin{figure}[H]
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/CDAN/temporal_3days_stage1.png}
    \caption{Temporal}
    \label{fig:supplemenary_CDAN_stage2-temporal}
  \end{subfigure}
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/CDAN/server_3days_stage1.png}
    \caption{Server}
    \label{fig:supplemenary_CDAN_stage2-server}
  \end{subfigure}
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/CDAN/conference_3days_stage1.png}
    \caption{Conference}
    \label{fig:supplemenary_CDAN_stage2-conference}
  \end{subfigure}
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/CDAN/office_3days_stage1.png}
    \caption{Office}
    \label{fig:supplemenary_CDAN_stage2-office}
  \end{subfigure}
\caption{t-SNE visualization for 3-day CDAN }
\label{fig:supplemenary_tsne-CDAN}
\end{figure}


\begin{figure}[H]
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/FixMatch/temporal_3days_stage1.png}
    \caption{Temporal}
    \label{fig:supplemenary_FixMatch-temporal}
  \end{subfigure}
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/FixMatch/server_3days_stage1.png}
    \caption{Server}
    \label{fig:supplemenary_FixMatch-server}
  \end{subfigure}
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/FixMatch/conference_3days_stage1.png}
    \caption{Conference}
    \label{fig:supplemenary_FixMatch-conference}
  \end{subfigure}
  \begin{subfigure}[b]{0.24\textwidth}
    \centering
    \includegraphics[width=4cm]
    {assets/tsne/FixMatch/office_3days_stage1.png}
    \caption{Office}
    \label{fig:supplemenary_FixMatch-office}
  \end{subfigure}
\caption{t-SNE visualization for 3-day FixMatch }
\label{fig:supplemenary_tsne-FixMatch}
\end{figure}





\subsection{Grad-CAM}
\begin{figure}[H] \label{fig:supervised-all-gradcam}
\centerline{\includegraphics[width=\textwidth]{assets/gradcam/supervised.jpg}}
\caption{\textbf{Grad-CAM of supervised learning method.} }
\end{figure}

\begin{figure}[H] \label{fig:GAN-all-gradcam}
\centerline{\includegraphics[width=\textwidth]{assets/gradcam/GAN.jpg}}
\caption{\textbf{Grad-CAM of GAN.} }
\end{figure}

\begin{figure}[H] \label{fig:GRL-all-gradcam}
\centerline{\includegraphics[width=\textwidth]{assets/gradcam/GRL.jpg}}
\caption{\textbf{Grad-CAM of GRL.} }
\end{figure}

\begin{figure}[H] \label{fig:ADDA-all-gradcam}
\centerline{\includegraphics[width=\textwidth]{assets/gradcam/ADDA.jpg}}
\caption{\textbf{Grad-CAM of ADDA.} }
\end{figure}

\begin{figure}[H] \label{fig:CDAN-all-gradcam}
\centerline{\includegraphics[width=\textwidth]{assets/gradcam/CDAN.jpg}}
\caption{\textbf{Grad-CAM of GRL.} }
\end{figure}

\begin{figure}[H] \label{fig:FixMatch-all-gradcam}
\centerline{\includegraphics[width=\textwidth]{assets/gradcam/FixMatch.jpg}}
\caption{\textbf{Grad-CAM of FixMatch.} }
\end{figure}

\begin{figure}[H] \label{fig:our_stage2-all-gradcam}
\centerline{\includegraphics[width=\textwidth]{assets/gradcam/our_stage2.jpg}}
\caption{\textbf{Grad-CAM of GaitSADA.} }
\end{figure}


\end{document}
\endinput
%%
%% End of file `sample-acmsmall.tex'.

